Core-collapse, superluminous, and gamma-ray burst supernova host galaxy populations at low redshift: the importance of dwarf and starbursting galaxies

We present a comprehensive study of an unbiased sample of 150 nearby (<z> = 0.014) core-collapse supernova (CCSN) host galaxies drawn from the All-Sky Automated Survey for Supernovae (ASAS-SN) for direct comparison to the nearest LGRB and SLSN hosts. We use public imaging surveys to gather multi-wavelength photometry for all CCSN host galaxies and fit their spectral energy distributions (SEDs) to derive stellar masses and integrated star formation rates. CCSNe populate galaxies across a wide range of stellar masses, from blue and compact dwarf galaxies to large spiral galaxies. We find 33(+4,-4) per cent of CCSNe are in dwarf galaxies (M < 10^9 M_Sun) and 2(+2,-1) per cent are in dwarf starburst galaxies (sSFR > 10^-8 yr^-1). We reanalyse low-redshift SLSN and LGRB hosts from the literature (out to $z<0.3$) in a homogeneous way and compare against the CCSN host sample. The relative SLSN to CCSN supernova rate is increased in low-mass galaxies and at high specific star-formation rates. These parameters are strongly covariant and we cannot break the degeneracy between them with our current sample, although there is some evidence that both factors may play a role. Larger unbiased samples of CCSNe from projects such as ZTF and LSST will be needed to determine whether host-galaxy mass (a proxy for metallicity) or specific star-formation rate (a proxy for star-formation intensity and potential IMF variation) is more fundamental in driving the preference for SLSNe and LGRBs in unusual galaxy environments.

==> host_photometry.dat <==
----------------------------------------------------------------------------------
CCSN
----------------------------------------------------------------------------------
References:
(1) Nasa Sloan Atlas; Blanton et al. (2011)
(2) 2MASS; this work
(3) Galex catalogue; Martin et al. (2005)
(4) PS1; this work 
(5) 2MASS extended source catalogue; Huchra et al. (2012)  
(6) SDSS; this work
(7) 2MASS Large Galaxy Atlas; Jarrett et al. (2003)
----------------------------------------------------------------------------------
ASAS-SN13co       u     16.54  0.05  std no  SDSS                              (1)  
ASAS-SN13co       g     15.39  0.01  std no  SDSS                              (1)  
ASAS-SN13co       r     14.88  0.01  std no  SDSS                              (1)  
ASAS-SN13co       i     14.57  0.01  std no  SDSS                              (1)  
ASAS-SN13co       z     14.39  0.01  std no  SDSS                              (1)  
ASAS-SN13co       J     13.31  0.03  std no  2MASS                             (2) 
ASAS-SN13co       H     12.79  0.07  std no  2MASS                             (2) 
ASAS-SN13co       Ks    12.34  0.11  std no  2MASS                             (2)
ASAS-SN13dn       NUV   17.35  0.04  std no  GALEX                             (3) 
ASAS-SN13dn       u     16.76  0.08  std no  SDSS                              (1)  
ASAS-SN13dn       g     16.03  0.02  std no  SDSS                              (1)  
ASAS-SN13dn       r     15.78  0.02  std no  SDSS                              (1)  
ASAS-SN13dn       i     15.60  0.04  std no  SDSS                              (1)  
ASAS-SN13dn       z     15.55  0.10  std no  SDSS                              (1)
ASAS-SN13dn       y     15.45  0.14  std no  PS1                               (4)   
ASAS-SN13dn       J     14.61  0.29  std no  2MASS                             (2) 
ASAS-SN13dn       H     13.71  0.32  std no  2MASS                             (2) 
ASAS-SN14at       g     15.70  0.02  std no  PS1                               (4) 
ASAS-SN14at       r     15.14  0.01  std no  PS1                               (4) 
ASAS-SN14at       i     14.91  0.02  std no  PS1                               (4) 
ASAS-SN14at       z     14.66  0.02  std no  PS1                               (4) 
ASAS-SN14at       y     14.53  0.05  std no  PS1                               (4) 
ASAS-SN14at       J     13.70  0.09  std no  2MASS                             (2)  
ASAS-SN14at       H     13.09  0.10  std no  2MASS                             (2) 
ASAS-SN14az       FUV   18.60  0.03  std no  GALEX                             (1)  
ASAS-SN14az       NUV   18.40  0.02  std no  GALEX                             (1)  
ASAS-SN14az       u     17.28  0.07  std no  SDSS                              (1)  
ASAS-SN14az       g     16.24  0.01  std no  SDSS                              (1)  
ASAS-SN14az       r     15.87  0.02  std no  SDSS                              (1)  
ASAS-SN14az       i     15.70  0.02  std no  SDSS                              (1)  
ASAS-SN14az       z     15.54  0.06  std no  SDSS                              (1)  
ASAS-SN14bf       FUV   19.34  0.51  std no  GALEX                             (1)  
ASAS-SN14bf       NUV   18.57  0.07  std no  GALEX                             (1)  
ASAS-SN14bf       u     17.07  0.06  std no  SDSS                              (1)  
ASAS-SN14bf       g     15.60  0.01  std no  SDSS                              (1)  
ASAS-SN14bf       r     14.92  0.01  std no  SDSS                              (1)  
ASAS-SN14bf       i     14.55  0.01  std no  SDSS                              (1)  
ASAS-SN14bf       z     14.38  0.01  std no  SDSS                              (1)  
ASAS-SN14bf       J     13.20  0.05  std no  2MASS                             (2) 
ASAS-SN14bf       H     12.61  0.08  std no  2MASS                             (2) 
ASAS-SN14bf       Ks    12.20  0.09  std no  2MASS                             (2) 
ASAS-SN14bu       FUV   20.16  0.41  std no  GALEX                             (1)  
ASAS-SN14bu       NUV   19.47  0.08  std no  GALEX                             (1)  
ASAS-SN14bu       u     19.11  0.12  std no  SDSS                              (1)  
ASAS-SN14bu       g     18.13  0.02  std no  SDSS                              (1)  
ASAS-SN14bu       r     17.77  0.02  std no  SDSS                              (1)  
ASAS-SN14bu       i     17.51  0.03  std no  SDSS                              (1)  
ASAS-SN14bu       z     17.38  0.09  std no  SDSS                              (1)  
ASAS-SN14de       FUV   20.87  1.11  std no  GALEX                             (1)  
ASAS-SN14de       NUV   20.32  0.05  std no  GALEX                             (1)  
ASAS-SN14de       u     17.53  0.04  std no  SDSS                              (1)  
ASAS-SN14de       g     15.80  0.01  std no  SDSS                              (1)  
ASAS-SN14de       r     15.00  0.01  std no  SDSS                              (1)  
ASAS-SN14de       i     14.58  0.01  std no  SDSS                              (1)  
ASAS-SN14de       z     14.27  0.01  std no  SDSS                              (1)  
ASAS-SN14de       J     13.28  0.03  std no  2MASS                             (2) 
ASAS-SN14de       H     12.52  0.04  std no  2MASS                             (2) 
ASAS-SN14de       Ks    12.26  0.05  std no  2MASS                             (2)      
ASAS-SN14di       FUV   17.69  0.09  std no  GALEX                             (1)  
ASAS-SN14di       NUV   17.11  0.03  std no  GALEX                             (1)  
ASAS-SN14di       u     15.64  0.03  std no  SDSS                              (1)  
ASAS-SN14di       g     14.41  0.01  std no  SDSS                              (1)  
ASAS-SN14di       r     13.75  0.01  std no  SDSS                              (1)  
ASAS-SN14di       i     13.42  0.01  std no  SDSS                              (1)  
ASAS-SN14di       z     13.16  0.01  std no  SDSS                              (1)  
ASAS-SN14di       J     12.04  0.02  std no  2MASS                             (2) 
ASAS-SN14di       H     11.24  0.03  std no  2MASS                             (2) 
ASAS-SN14di       Ks    10.91  0.05  std no  2MASS                             (2)
ASAS-SN14dl       g     12.85  0.01  std no  PS1                               (4) 
ASAS-SN14dl       r     12.18  0.01  std no  PS1                               (4) 
ASAS-SN14dl       i     11.84  0.01  std no  PS1                               (4) 
ASAS-SN14dl       z     11.52  0.01  std no  PS1                               (4) 
ASAS-SN14dl       y     11.28  0.01  std no  PS1                               (4) 
ASAS-SN14dl       J     10.11  0.02  std no  2MASS                             (5)  
ASAS-SN14dl       H     9.47   0.03  std no  2MASS                             (5) 
ASAS-SN14dl       Ks    9.09   0.03  std no  2MASS                             (5) 
ASAS-SN14dq       FUV   17.08  0.09  std no  GALEX                             (1)  
ASAS-SN14dq       NUV   16.65  0.03  std no  GALEX                             (1) 
ASAS-SN14dq       u     16.88  0.07  std no  SDSS                              (6)
ASAS-SN14dq       g     16.02  0.04  std no  PS1                               (4)   
ASAS-SN14dq       r     15.70  0.04  std no  PS1                               (4) 
ASAS-SN14dq       i     15.63  0.05  std no  PS1                               (4) 
ASAS-SN14dq       z     15.60  0.10  std no  PS1                               (4) 
ASAS-SN14dq       y     15.69  0.25  std no  PS1                               (4) 
ASAS-SN14fj       NUV   15.92  0.02  std no  GALEX                             (3) 
ASAS-SN14fj       u     15.11  0.03  std no  SDSS                              (1)  
ASAS-SN14fj       g     14.00  0.01  std no  SDSS                              (1)  
ASAS-SN14fj       r     13.53  0.01  std no  SDSS                              (1)  
ASAS-SN14fj       i     13.25  0.01  std no  SDSS                              (1)  
ASAS-SN14fj       z     13.14  0.01  std no  SDSS                              (1)  
ASAS-SN14fj       J     12.02  0.03  std no  2MASS                             (2) 
ASAS-SN14fj       H     11.41  0.05  std no  2MASS                             (2) 
ASAS-SN14fj       Ks    11.22  0.08  std no  2MASS                             (2) 
ASAS-SN14gm       FUV   15.19  0.01  std no  GALEX                             (1)  
ASAS-SN14gm       NUV   14.46  0.01  std no  GALEX                             (1)  
ASAS-SN14gm       u     13.23  0.01  std no  SDSS                              (1)  
ASAS-SN14gm       g     12.19  0.01  std no  SDSS                              (1)  
ASAS-SN14gm       r     11.73  0.01  std no  SDSS                              (1)  
ASAS-SN14gm       i     11.54  0.01  std no  SDSS                              (1)  
ASAS-SN14gm       z     11.38  0.01  std no  SDSS                              (1)  
ASAS-SN14gm       J     10.16  0.02  std no  2MASS                             (2) 
ASAS-SN14gm       H     9.56   0.02  std no  2MASS                             (2) 
ASAS-SN14gm       Ks    9.28   0.02  std no  2MASS                             (2)   
ASAS-SN14il       NUV   17.13  0.02  std no  GALEX                             (3) 
ASAS-SN14il       g     15.31  0.01  std no  PS1                               (4) 
ASAS-SN14il       r     14.88  0.01  std no  PS1                               (4) 
ASAS-SN14il       i     14.69  0.01  std no  PS1                               (4) 
ASAS-SN14il       z     14.56  0.01  std no  PS1                               (4) 
ASAS-SN14il       y     14.28  0.03  std no  PS1                               (4) 
ASAS-SN14il       J     13.32  0.05  std no  2MASS                             (5)  
ASAS-SN14il       H     12.86  0.08  std no  2MASS                             (5) 
ASAS-SN14il       Ks    12.57  0.10  std no  2MASS                             (5)
ASAS-SN14jb       NUV   15.88  0.01  std no  GALEX                             (3) 
ASAS-SN14jb       g     14.56  0.01  std no  PS1                               (4) 
ASAS-SN14jb       r     14.24  0.01  std no  PS1                               (4) 
ASAS-SN14jb       i     14.12  0.01  std no  PS1                               (4) 
ASAS-SN14jb       z     14.06  0.01  std no  PS1                               (4) 
ASAS-SN14jb       y     14.00  0.02  std no  PS1                               (4)
ASAS-SN14jb       H     12.68  0.14  std no  2MASS                             (2) 
ASAS-SN14jh       FUV   18.58  0.47  std no  GALEX                             (1) 
ASAS-SN14jh       NUV   17.91  0.10  std no  GALEX                             (1)  
ASAS-SN14jh       u     16.93  0.06  std no  PS1                               (1)  
ASAS-SN14jh       g     15.99  0.03  std no  PS1                               (1)  
ASAS-SN14jh       r     15.56  0.01  std no  PS1                               (1)  
ASAS-SN14jh       i     15.40  0.03  std no  PS1                               (1)  
ASAS-SN14jh       z     15.35  0.07  std no  PS1                               (1)  
ASAS-SN14jh       J     14.18  0.03  std no  2MASS                             (2) 
ASAS-SN14jh       H     13.27  0.05  std no  2MASS                             (2) 
ASAS-SN14jh       Ks    12.97  0.07  std no  2MASS                             (2)  
ASAS-SN14kg       NUV   18.31  0.06  std no  GALEX                             (3) 
ASAS-SN14kg       g     15.20  0.01  std no  PS1                               (4) 
ASAS-SN14kg       r     14.58  0.01  std no  PS1                               (4) 
ASAS-SN14kg       i     14.23  0.01  std no  PS1                               (4) 
ASAS-SN14kg       z     14.00  0.01  std no  PS1                               (4) 
ASAS-SN14kg       y     13.89  0.02  std no  PS1                               (4) 
ASAS-SN14kg       J     12.69  0.04  std no  2MASS                             (5) 
ASAS-SN14kg       H     11.91  0.06  std no  2MASS                             (5) 
ASAS-SN14kg       Ks    11.70  0.07  std no  2MASS                             (5)
ASAS-SN14ma       u     19.07  0.08  std no  SDSS                              (6)
ASAS-SN14ma       g     17.20  0.05  std no  PS1                               (4) 
ASAS-SN14ma       r     16.59  0.09  std no  PS1                               (4) 
ASAS-SN14ma       i     16.33  0.06  std no  PS1                               (4) 
ASAS-SN14ma       z     16.31  0.05  std no  PS1                               (4) 
ASAS-SN14ma       y     16.11  0.10  std no  PS1                               (4) 
ASAS-SN14ms       NUV   22.75  0.39  std no  GALEX                             (3) 
ASAS-SN14ms       u     22.38  0.30  std no  SDSS                              (6)    
ASAS-SN14ms       g     21.46  0.19  std no  PS1                               (4)     
ASAS-SN14ms       r     21.40  0.16  std no  PS1                               (4)  
ASAS-SN14ms       i     21.07  0.21  std no  PS1                               (4)  
ASAS-SN14ms       z     20.84  0.29  std no  PS1                               (4)
ASAS-SN14ms       y     20.69  0.47  std no  PS1                               (4)
ASAS-SN15bd       u     17.77  0.03  std no  SDSS                              (1)  
ASAS-SN15bd       g     16.83  0.01  std no  SDSS                              (1)  
ASAS-SN15bd       r     16.42  0.01  std no  SDSS                              (1)  
ASAS-SN15bd       i     16.23  0.01  std no  SDSS                              (1)  
ASAS-SN15bd       z     16.17  0.03  std no  SDSS                              (1)  
ASAS-SN15bd       J     15.29  0.08  std no  2MASS                             (2) 
ASAS-SN15bd       H     14.45  0.09  std no  2MASS                             (2)
ASAS-SN15ed       NUV   17.71  0.02  std no  GALEX                             (3)
ASAS-SN15ed       u     16.60  0.06  std no  SDSS                              (6)
ASAS-SN15ed       g     15.18  0.01  std no  PS1                               (4) 
ASAS-SN15ed       r     14.51  0.01  std no  PS1                               (4) 
ASAS-SN15ed       i     14.20  0.01  std no  PS1                               (4) 
ASAS-SN15ed       z     13.93  0.01  std no  PS1                               (4) 
ASAS-SN15ed       y     13.81  0.02  std no  PS1                               (4) 
ASAS-SN15ed       J     13.05  0.06  std no  2MASS                             (5) 
ASAS-SN15ed       H     12.43  0.08  std no  2MASS                             (5) 
ASAS-SN15ed       Ks    11.91  0.11  std no  2MASS                             (5)
ASAS-SN15fi       FUV   16.74  0.05  std no  GALEX                             (1)  
ASAS-SN15fi       NUV   16.27  0.02  std no  GALEX                             (1)  
ASAS-SN15fi       u     15.64  0.07  std no  PS1                               (1)  
ASAS-SN15fi       g     14.83  0.01  std no  PS1                               (1)  
ASAS-SN15fi       r     14.62  0.01  std no  PS1                               (1)  
ASAS-SN15fi       i     14.55  0.01  std no  PS1                               (1)  
ASAS-SN15fi       z     14.42  0.01  std no  PS1                               (1)  
ASAS-SN15fi       J     13.75  0.05  std no  2MASS                             (2) 
ASAS-SN15fi       H     13.25  0.06  std no  2MASS                             (2) 
ASAS-SN15fi       Ks    13.04  0.09  std no  2MASS                             (2)
ASAS-SN15fz       FUV   15.89  0.07  std no  GALEX                             (1)  
ASAS-SN15fz       NUV   15.34  0.02  std no  GALEX                             (1)  
ASAS-SN15fz       u     14.72  0.03  std no  PS1                               (1)  
ASAS-SN15fz       g     13.52  0.01  std no  PS1                               (1)  
ASAS-SN15fz       r     12.96  0.01  std no  PS1                               (1)  
ASAS-SN15fz       i     12.64  0.01  std no  PS1                               (1)  
ASAS-SN15fz       z     12.45  0.01  std no  PS1                               (1)  
ASAS-SN15fz       J     11.33  0.03  std no  2MASS                             (2) 
ASAS-SN15fz       H     10.64  0.04  std no  2MASS                             (2) 
ASAS-SN15fz       Ks    10.39  0.06  std no  2MASS                             (2)
ASAS-SN15ik       NUV   19.89  0.03  std no  GALEX                             (3)   
ASAS-SN15ik       u     19.26  0.06  std no  SDSS                              (6)
ASAS-SN15ik       g     18.19  0.02  std no  PS1                               (4)    
ASAS-SN15ik       r     17.98  0.01  std no  PS1                               (4)
ASAS-SN15ik       i     17.85  0.01  std no  PS1                               (4)
ASAS-SN15ik       z     17.79  0.01  std no  PS1                               (4)
ASAS-SN15ik       y     17.71  0.03  std no  PS1                               (4)      
ASAS-SN15ir       NUV   16.44  0.01  std no  GALEX                             (3) 
ASAS-SN15ir       g     14.53  0.01  std no  PS1                               (4) 
ASAS-SN15ir       r     14.12  0.01  std no  PS1                               (4) 
ASAS-SN15ir       i     13.97  0.01  std no  PS1                               (4) 
ASAS-SN15ir       z     13.73  0.01  std no  PS1                               (4) 
ASAS-SN15ir       y     13.62  0.02  std no  PS1                               (4) 
ASAS-SN15ir       J     12.82  0.07  std no  2MASS                             (5) 
ASAS-SN15ir       H     12.08  0.08  std no  2MASS                             (5) 
ASAS-SN15ir       Ks    11.75  0.11  std no  2MASS                             (5)
ASAS-SN15kz       NUV   16.43  0.02  std no  GALEX                             (3)
ASAS-SN15kz       g     15.49  0.04  std no  PS1                               (4)
ASAS-SN15kz       r     15.21  0.04  std no  PS1                               (4)
ASAS-SN15kz       i     15.12  0.04  std no  PS1                               (4)
ASAS-SN15kz       z     15.00  0.04  std no  PS1                               (4)
ASAS-SN15kz       y     15.20  0.17  std no  PS1                               (4)
ASAS-SN15kz       J     13.91  0.09  std no  2MASS                             (5)
ASAS-SN15kz       H     13.47  0.14  std no  2MASS                             (5)
ASAS-SN15kz       Ks    13.19  0.20  std no  2MASS                             (5)
ASAS-SN15lf       FUV   15.11  0.01  std no  GALEX                             (1)  
ASAS-SN15lf       NUV   14.71  0.01  std no  GALEX                             (1)  
ASAS-SN15lf       u     13.90  0.01  std no  PS1                               (1)  
ASAS-SN15lf       g     12.85  0.01  std no  PS1                               (1)  
ASAS-SN15lf       r     12.38  0.01  std no  PS1                               (1)  
ASAS-SN15lf       i     12.13  0.01  std no  PS1                               (1)  
ASAS-SN15lf       z     11.97  0.01  std no  PS1                               (1)  
ASAS-SN15lf       J     10.92  0.02  std no  2MASS                             (2) 
ASAS-SN15lf       H     10.27  0.03  std no  2MASS                             (2) 
ASAS-SN15lf       Ks    10.01  0.03  std no  2MASS                             (2) 
ASAS-SN15ln       FUV   17.76  0.12  std no  GALEX                             (1)  
ASAS-SN15ln       NUV   17.06  0.03  std no  GALEX                             (1)  
ASAS-SN15ln       u     16.66  0.07  std no  SDSS                              (1)  
ASAS-SN15ln       g     15.56  0.01  std no  SDSS                              (1)  
ASAS-SN15ln       r     15.11  0.01  std no  SDSS                              (1)  
ASAS-SN15ln       i     14.83  0.01  std no  SDSS                              (1)  
ASAS-SN15ln       z     14.62  0.08  std no  SDSS                              (1)  
ASAS-SN15ln       J     13.87  0.07  std no  2MASS                             (2) 
ASAS-SN15ln       H     13.49  0.08  std no  2MASS                             (2) 
ASAS-SN15ln       Ks    12.94  0.03  std no  2MASS                             (2)  
ASAS-SN15mj       FUV   18.04  0.18  std no  GALEX                             (1)  
ASAS-SN15mj       NUV   17.82  0.03  std no  GALEX                             (1)  
ASAS-SN15mj       u     17.18  0.11  std no  SDSS                              (1)  
ASAS-SN15mj       g     16.26  0.01  std no  SDSS                              (1)  
ASAS-SN15mj       r     15.91  0.01  std no  SDSS                              (1)  
ASAS-SN15mj       i     15.67  0.02  std no  SDSS                              (1)  
ASAS-SN15mj       z     15.62  0.02  std no  SDSS                              (1)  
ASAS-SN15mj       J     14.71  0.09  std no  2MASS                             (2) 
ASAS-SN15mj       H     14.05  0.12  std no  2MASS                             (2) 
ASAS-SN15mj       Ks    13.57  0.13  std no  2MASS                             (2) 
ASAS-SN15mm       u     17.50  0.06  std no  SDSS                              (1)  
ASAS-SN15mm       g     16.26  0.01  std no  SDSS                              (1)  
ASAS-SN15mm       r     15.77  0.01  std no  SDSS                              (1)  
ASAS-SN15mm       i     15.42  0.01  std no  SDSS                              (1)  
ASAS-SN15mm       z     15.32  0.06  std no  SDSS                              (1)  
ASAS-SN15mm       J     14.05  0.09  std no  2MASS                             (2) 
ASAS-SN15mm       H     13.89  0.12  std no  2MASS                             (2) 
ASAS-SN15mm       Ks    13.32  0.13  std no  2MASS                             (2)
ASAS-SN15no       NUV   20.06  0.12  std no  GALEX                             (3)
ASAS-SN15no       u     19.59  0.20  std no  SDSS                              (6) 
ASAS-SN15no       g     18.65  0.01  std no  PS1                               (4)
ASAS-SN15no       r     18.30  0.03  std no  PS1                               (4)
ASAS-SN15no       i     18.15  0.03  std no  PS1                               (4)
ASAS-SN15no       z     18.08  0.02  std no  PS1                               (4)
ASAS-SN15no       y     18.00  0.07  std no  PS1                               (4)
ASAS-SN15nx       NUV   19.88  0.29  std no  GALEX                             (3)
ASAS-SN15nx       g     17.67  0.09  std no  PS1                               (4)
ASAS-SN15nx       r     17.24  0.10  std no  PS1                               (4)
ASAS-SN15nx       i     16.98  0.14  std no  PS1                               (4)
ASAS-SN15nx       z     16.85  0.10  std no  PS1                               (4)
ASAS-SN15nx       y     16.65  0.13  std no  PS1                               (4)   
ASAS-SN15ov       NUV   16.87  0.01  std no  GALEX                             (3) 
ASAS-SN15ov       g     15.33  0.01  std no  PS1                               (4) 
ASAS-SN15ov       r     15.12  0.01  std no  PS1                               (4) 
ASAS-SN15ov       i     14.89  0.02  std no  PS1                               (4) 
ASAS-SN15ov       z     14.80  0.01  std no  PS1                               (4) 
ASAS-SN15ov       y     14.67  0.05  std no  PS1                               (4) 
ASAS-SN15ov       J     13.73  0.07  std no  2MASS                             (5) 
ASAS-SN15ov       H     13.34  0.10  std no  2MASS                             (5) 
ASAS-SN15ov       Ks    13.08  0.17  std no  2MASS                             (5)
ASAS-SN15qh       NUV   15.47  0.01  std no  GALEX                             (3) 
ASAS-SN15qh       g     13.32  0.02  std no  PS1                               (4) 
ASAS-SN15qh       r     12.86  0.02  std no  PS1                               (4) 
ASAS-SN15qh       i     12.63  0.02  std no  PS1                               (4) 
ASAS-SN15qh       z     12.53  0.03  std no  PS1                               (4) 
ASAS-SN15qh       y     12.28  0.04  std no  PS1                               (4) 
ASAS-SN15qh       J     11.22  0.05  std no  2MASS                             (5) 
ASAS-SN15qh       H     10.26  0.06  std no  2MASS                             (5) 
ASAS-SN15qh       Ks    10.33  0.09  std no  2MASS                             (5)
ASAS-SN15rb       FUV   19.04  0.27  std no  GALEX                             (1)  
ASAS-SN15rb       NUV   18.64  0.09  std no  GALEX                             (1)  
ASAS-SN15rb       u     17.87  0.06  std no  SDSS                              (1)  
ASAS-SN15rb       g     16.97  0.01  std no  SDSS                              (1)  
ASAS-SN15rb       r     16.60  0.02  std no  SDSS                              (1)  
ASAS-SN15rb       i     16.36  0.01  std no  SDSS                              (1)  
ASAS-SN15rb       z     16.27  0.06  std no  SDSS                              (1)  
ASAS-SN15rb       J     15.41  0.04  std no  2MASS                             (2)  
ASAS-SN15tm       NUV   18.69  0.04  std no  GALEX                             (3)       
ASAS-SN15tm       u     17.57  0.05  std no  SDSS                              (6)       
ASAS-SN15tm       g     16.34  0.04  std no  PS1                               (4)       
ASAS-SN15tm       r     15.76  0.02  std no  PS1                               (4)       
ASAS-SN15tm       i     15.51  0.04  std no  PS1                               (4)       
ASAS-SN15tm       z     15.31  0.04  std no  PS1                               (4)       
ASAS-SN15tm       y     15.16  0.07  std no  PS1                               (4)       
ASAS-SN15tm       J     14.28  0.09  std no  2MASS                             (2)       
ASAS-SN15tm       H     13.88  0.13  std no  2MASS                             (2)       
ASAS-SN15tm       Ks    13.33  0.13  std no  2MASS                             (2)
ASAS-SN15tw       NUV   14.89  0.01  std no  GALEX                             (3) 
ASAS-SN15tw       g     13.33  0.01  std no  PS1                               (4) 
ASAS-SN15tw       r     12.93  0.01  std no  PS1                               (4) 
ASAS-SN15tw       i     12.77  0.01  std no  PS1                               (4) 
ASAS-SN15tw       z     12.61  0.01  std no  PS1                               (4) 
ASAS-SN15tw       y     12.59  0.01  std no  PS1                               (4)  
ASAS-SN15tw       J     11.85  0.05  std no  2MASS                             (2) 
ASAS-SN15tw       H     11.19  0.07  std no  2MASS                             (2) 
ASAS-SN15tw       Ks    10.88  0.13  std no  2MASS                             (2) 
ASAS-SN15ua       NUV   21.44  0.12  std no  GALEX                             (3)
ASAS-SN15ua       u     21.61  0.36  std no  SDSS                              (6)
ASAS-SN15ua       g     19.93  0.08  std no  PS1                               (4)
ASAS-SN15ua       r     19.70  0.08  std no  PS1                               (4)
ASAS-SN15ua       i     19.49  0.09  std no  PS1                               (4)
ASAS-SN15ua       z     19.26  0.09  std no  PS1                               (4)
ASAS-SN15ua       y     19.31  0.21  std no  PS1                               (4)
ASAS-SN15ug       NUV   22.39  0.29  std no  GALEX                             (3)
ASAS-SN15ug       g     20.19  0.12  std no  PS1                               (4)
ASAS-SN15ug       r     19.59  0.10  std no  PS1                               (4)
ASAS-SN15ug       i     19.66  0.13  std no  PS1                               (4)
ASAS-SN15ug       z     19.62  0.16  std no  PS1                               (4)
ASAS-SN15ug       y     19.71  0.35  std no  PS1                               (4) 
ASAS-SN15un       NUV   17.58  0.03  std no  GALEX                             (3) 
ASAS-SN15un       g     15.57  0.01  std no  PS1                               (4) 
ASAS-SN15un       r     15.12  0.01  std no  PS1                               (4) 
ASAS-SN15un       i     14.93  0.02  std no  PS1                               (4) 
ASAS-SN15un       z     14.81  0.02  std no  PS1                               (4) 
ASAS-SN15un       y     14.60  0.03  std no  PS1                               (4) 
ASAS-SN15un       J     13.78  0.06  std no  2MASS                             (5) 
ASAS-SN15un       H     13.03  0.07  std no  2MASS                             (5) 
ASAS-SN15un       Ks    12.70  0.10  std no  2MASS                             (5) 
ASAS-SN15uo       NUV   19.13  0.07  std no  GALEX                             (3)
ASAS-SN15uo       u     18.98  0.02  std no  SDSS                              (6) 
ASAS-SN15uo       g     18.08  0.07  std no  PS1                               (4)
ASAS-SN15uo       r     17.69  0.09  std no  PS1                               (4)
ASAS-SN15uo       i     17.42  0.03  std no  PS1                               (4)
ASAS-SN15uo       z     17.35  0.05  std no  PS1                               (4)
ASAS-SN15uo       y     17.23  0.07  std no  PS1                               (4)   
ASAS-SN15uy       FUV   17.24  0.16  std no  GALEX                             (1)  
ASAS-SN15uy       NUV   16.74  0.04  std no  GALEX                             (1)  
ASAS-SN15uy       u     16.26  0.05  std no  SDSS                              (1)  
ASAS-SN15uy       g     15.26  0.01  std no  SDSS                              (1)  
ASAS-SN15uy       r     14.89  0.01  std no  SDSS                              (1)  
ASAS-SN15uy       i     14.66  0.01  std no  SDSS                              (1)  
ASAS-SN15uy       z     14.45  0.04  std no  SDSS                              (1)  
ASAS-SN15uy       J     13.74  0.09  std no  2MASS                             (2) 
ASAS-SN15uy       H     13.01  0.10  std no  2MASS                             (2) 
ASAS-SN16ab       FUV   16.80  0.01  std no  GALEX                             (1)  
ASAS-SN16ab       NUV   16.53  0.01  std no  GALEX                             (1)  
ASAS-SN16ab       u     15.96  0.01  std no  SDSS                              (1)  
ASAS-SN16ab       g     15.18  0.01  std no  SDSS                              (1)  
ASAS-SN16ab       r     14.92  0.01  std no  SDSS                              (1)  
ASAS-SN16ab       i     14.81  0.01  std no  SDSS                              (1)  
ASAS-SN16ab       z     14.72  0.01  std no  SDSS                              (1)  
ASAS-SN16ab       J     13.79  0.09  std no  2MASS                             (2) 
ASAS-SN16ab       H     13.28  0.10  std no  2MASS                             (2) 
ASAS-SN16ab       Ks    12.93  0.16  std no  2MASS                             (2) 
ASAS-SN16ai       FUV   18.54  0.44  std no  GALEX                             (1)  
ASAS-SN16ai       NUV   18.67  0.03  std no  GALEX                             (1)  
ASAS-SN16ai       u     17.34  0.06  std no  SDSS                              (1)  
ASAS-SN16ai       g     16.50  0.01  std no  SDSS                              (1)  
ASAS-SN16ai       r     16.24  0.01  std no  SDSS                              (1)  
ASAS-SN16ai       i     16.03  0.02  std no  SDSS                              (1)  
ASAS-SN16ai       z     16.05  0.07  std no  SDSS                              (1)  
ASAS-SN16al       NUV   16.90  0.01  std no  GALEX                             (3) 
ASAS-SN16al       g     16.63  0.19  std no  PS1                               (4) 
ASAS-SN16al       r     16.15  0.15  std no  PS1                               (4) 
ASAS-SN16al       i     15.78  0.19  std no  PS1                               (4) 
ASAS-SN16al       z     15.71  0.16  std no  PS1                               (4) 
ASAS-SN16al       y     15.44  0.23  std no  PS1                               (4)
ASAS-SN16am       g     14.42  0.02  std no  PS1                               (4) 
ASAS-SN16am       r     13.36  0.02  std no  PS1                               (4) 
ASAS-SN16am       i     13.16  0.01  std no  PS1                               (4) 
ASAS-SN16am       z     12.79  0.02  std no  PS1                               (4) 
ASAS-SN16am       y     12.54  0.03  std no  PS1                               (4) 
ASAS-SN16am       J     11.46  0.03  std no  2MASS                             (5) 
ASAS-SN16am       H     10.78  0.04  std no  2MASS                             (5) 
ASAS-SN16am       Ks    10.48  0.05  std no  2MASS                             (5)
ASAS-SN16at       FUV   15.06  0.01  std no  GALEX                             (1)  
ASAS-SN16at       NUV   14.67  0.01  std no  GALEX                             (1)  
ASAS-SN16at       u     13.60  0.01  std no  SDSS                              (1)  
ASAS-SN16at       g     12.60  0.01  std no  SDSS                              (1)  
ASAS-SN16at       r     12.13  0.01  std no  SDSS                              (1)  
ASAS-SN16at       i     11.87  0.01  std no  SDSS                              (1)  
ASAS-SN16at       z     11.72  0.01  std no  SDSS                              (1)  
ASAS-SN16at       J     10.82  0.05  std no  2MASS                             (2) 
ASAS-SN16at       H     10.25  0.07  std no  2MASS                             (2) 
ASAS-SN16at       Ks    9.95   0.11  std no  2MASS                             (2) 
ASAS-SN16ba       NUV   16.85  0.03  std no  GALEX                             (3) 
ASAS-SN16ba       g     15.33  0.01  std no  PS1                               (4) 
ASAS-SN16ba       r     14.91  0.01  std no  PS1                               (4) 
ASAS-SN16ba       i     14.71  0.01  std no  PS1                               (4) 
ASAS-SN16ba       z     14.65  0.01  std no  PS1                               (4) 
ASAS-SN16ba       y     14.58  0.03  std no  PS1                               (4) 
ASAS-SN16ba       J     13.68  0.05  std no  2MASS                             (2) 
ASAS-SN16ba       H     13.07  0.07  std no  2MASS                             (2)      
ASAS-SN16bm_comb  g     15.00  0.14  std no  PS1                               (4) 
ASAS-SN16bm_comb  r     14.80  0.14  std no  PS1                               (4) 
ASAS-SN16bm_comb  i     14.75  0.14  std no  PS1                               (4) 
ASAS-SN16bm_comb  z     14.64  0.14  std no  PS1                               (4) 
ASAS-SN16bm_comb  y     14.50  0.19  std no  PS1                               (4)  
ASAS-16bm-single  g     16.12  0.04  std no  PS1                               (4)
ASAS-16bm-single  r     15.59  0.04  std no  PS1                               (4)
ASAS-16bm-single  i     15.39  0.04  std no  PS1                               (4)
ASAS-16bm-single  z     15.28  0.04  std no  PS1                               (4)
ASAS-16bm-single  y     15.20  0.09  std no  PS1                               (4)
ASAS-SN16cr       NUV   19.10  0.11  std no  GALEX                             (3) 
ASAS-SN16cr       g     17.06  0.07  std no  PS1                               (4) 
ASAS-SN16cr       r     16.79  0.06  std no  PS1                               (4) 
ASAS-SN16cr       i     16.80  0.09  std no  PS1                               (4) 
ASAS-SN16cr       z     16.46  0.09  std no  PS1                               (4) 
ASAS-SN16cr       y     16.41  0.23  std no  PS1                               (4) 
ASAS-SN16dm       FUV   17.82  0.12  std no  GALEX                             (1)
ASAS-SN16dm       NUV   17.16  0.03  std no  GALEX                             (1)
ASAS-SN16dm       u     16.23  0.04  std no  SDSS                              (1)
ASAS-SN16dm       g     15.15  0.01  std no  SDSS                              (1)
ASAS-SN16dm       r     14.74  0.01  std no  SDSS                              (1)
ASAS-SN16dm       i     14.45  0.01  std no  SDSS                              (1)
ASAS-SN16dm       z     14.36  0.01  std no  SDSS                              (1)
ASAS-SN16dm       J     13.46  0.09  std no  2MASS                             (2)
ASAS-SN16dm       H     12.79  0.11  std no  2MASS                             (2)
ASAS-SN16dm       Ks    12.51  0.14  std no  2MASS                             (2)
ASAS-SN16eh       FUV   18.97  0.26  std no  GALEX                             (1)  
ASAS-SN16eh       NUV   19.07  0.12  std no  GALEX                             (1)  
ASAS-SN16eh       u     18.03  0.06  std no  SDSS                              (1)  
ASAS-SN16eh       g     16.90  0.02  std no  SDSS                              (1)  
ASAS-SN16eh       r     16.40  0.01  std no  SDSS                              (1)  
ASAS-SN16eh       i     16.20  0.01  std no  SDSS                              (1)  
ASAS-SN16eh       z     16.07  0.05  std no  SDSS                              (1)  
ASAS-SN16eh       J     15.24  0.09  std no  2MASS                             (2)      
ASAS-SN16eh       H     14.43  0.11  std no  2MASS                             (2) 
ASAS-SN16eh       Ks    14.61  0.27  std no  2MASS                             (2)
ASAS-SN16ek       NUV   17.47  0.03  std no  GALEX                             (3)
ASAS-SN16ek       g     15.83  0.02  std no  PS1                               (4)
ASAS-SN16ek       r     15.20  0.02  std no  PS1                               (4)
ASAS-SN16ek       i     15.46  0.04  std no  PS1                               (4)
ASAS-SN16ek       z     14.92  0.02  std no  PS1                               (4)
ASAS-SN16ek       y     14.76  0.05  std no  PS1                               (4)
ASAS-SN16ek       J     13.79  0.09  std no  2MASS                             (2)
ASAS-SN16ek       H     13.32  0.14  std no  2MASS                             (2)
ASAS-SN16el       FUV   16.18  0.01  std no  GALEX                             (1)  
ASAS-SN16el       NUV   15.69  0.01  std no  GALEX                             (1)  
ASAS-SN16el       u     14.68  0.01  std no  SDSS                              (1)  
ASAS-SN16el       g     13.63  0.01  std no  SDSS                              (1)  
ASAS-SN16el       r     13.04  0.04  std no  SDSS                              (1)  
ASAS-SN16el       i     12.72  0.01  std no  SDSS                              (1)  
ASAS-SN16el       z     12.51  0.01  std no  SDSS                              (1)  
ASAS-SN16el       J     10.90  0.03  std no  2MASS                             (2) 
ASAS-SN16el       H     10.40  0.04  std no  2MASS                             (2) 
ASAS-SN16el       Ks    10.19  0.05  std no  2MASS                             (2)
ASAS-SN16eu       FUV   15.76  0.07  std no  GALEX                             (1)  
ASAS-SN16eu       NUV   15.13  0.02  std no  GALEX                             (1)  
ASAS-SN16eu       u     14.35  0.01  std no  SDSS                              (1)  
ASAS-SN16eu       g     13.11  0.01  std no  SDSS                              (1)  
ASAS-SN16eu       r     12.60  0.01  std no  SDSS                              (1)  
ASAS-SN16eu       i     12.28  0.01  std no  SDSS                              (1)  
ASAS-SN16eu       z     12.14  0.01  std no  SDSS                              (1)  
ASAS-SN16eu       J     10.89  0.03  std no  2MASS                             (2) 
ASAS-SN16eu       H     10.40  0.05  std no  2MASS                             (2) 
ASAS-SN16eu       Ks    10.07  0.06  std no  2MASS                             (2)                  
ASAS-SN16fp       FUV   15.49  0.04  std no  GALEX                             (1)  
ASAS-SN16fp       NUV   14.94  0.01  std no  GALEX                             (1)  
ASAS-SN16fp       u     14.78  0.05  std no  SDSS                              (1)  
ASAS-SN16fp       g     13.85  0.01  std no  SDSS                              (1)  
ASAS-SN16fp       r     13.33  0.01  std no  SDSS                              (1)  
ASAS-SN16fp       i     13.07  0.01  std no  SDSS                              (1)  
ASAS-SN16fp       z     12.76  0.10  std no  SDSS                              (1)  
ASAS-SN16fp       J     11.88  0.05  std no  2MASS                             (2) 
ASAS-SN16fq       g     9.61   0.01  std no  PS1                               (4) 
ASAS-SN16fq       r     8.99   0.01  std no  PS1                               (4) 
ASAS-SN16fq       i     8.66   0.01  std no  PS1                               (4) 
ASAS-SN16fq       z     8.47   0.01  std no  PS1                               (4) 
ASAS-SN16fq       y     8.32   0.01  std no  PS1                               (4) 
ASAS-SN16fq       J     6.91   0.05  std no  2MASS                             (7) 
ASAS-SN16fq       H     6.22   0.05  std no  2MASS                             (7) 
ASAS-SN16fq       Ks    5.95   0.05  std no  2MASS                             (7)
ASAS-SN16ft       FUV   17.86  0.01  std no  GALEX                             (1)  
ASAS-SN16ft       NUV   17.59  0.01  std no  GALEX                             (1)  
ASAS-SN16ft       u     16.15  0.03  std no  SDSS                              (1)  
ASAS-SN16ft       g     15.10  0.01  std no  SDSS                              (1)  
ASAS-SN16ft       r     14.58  0.01  std no  SDSS                              (1)  
ASAS-SN16ft       i     14.25  0.01  std no  SDSS                              (1)  
ASAS-SN16ft       z     14.12  0.01  std no  SDSS                              (1)  
ASAS-SN16ft       J     13.37  0.05  std no  2MASS                             (2) 
ASAS-SN16ft       H     12.60  0.07  std no  2MASS                             (2) 
ASAS-SN16ft       Ks    12.29  0.10  std no  2MASS                             (2)
ASAS-SN16gn       FUV   19.66  0.33  std no  GALEX                             (1)  
ASAS-SN16gn       NUV   19.17  0.08  std no  GALEX                             (1)  
ASAS-SN16gn       u     18.07  0.11  std no  SDSS                              (1)  
ASAS-SN16gn       g     16.71  0.01  std no  SDSS                              (1)  
ASAS-SN16gn       r     16.10  0.01  std no  SDSS                              (1)  
ASAS-SN16gn       i     15.75  0.04  std no  SDSS                              (1)  
ASAS-SN16gn       z     15.52  0.03  std no  SDSS                              (1)  
ASAS-SN16gn       J     14.44  0.062 std no  2MASS                             (2) 
ASAS-SN16gn       H     13.57  0.082 std no  2MASS                             (2)
ASAS-SN16go       NUV   17.22  0.02  std no  GALEX                             (3) 
ASAS-SN16go       g     14.97  0.01  std no  PS1                               (4) 
ASAS-SN16go       r     14.44  0.01  std no  PS1                               (4) 
ASAS-SN16go       i     14.15  0.01  std no  PS1                               (4) 
ASAS-SN16go       z     13.97  0.01  std no  PS1                               (4) 
ASAS-SN16go       y     13.73  0.01  std no  PS1                               (4) 
ASAS-SN16go       J     12.63  0.04  std no  2MASS                             (5) 
ASAS-SN16go       H     12.05  0.05  std no  2MASS                             (5) 
ASAS-SN16go       Ks    11.69  0.06  std no  2MASS                             (5)                         
ASAS-SN16gy       NUV   16.06  0.01  std no  GALEX                             (3) 
ASAS-SN16gy       g     13.71  0.01  std no  PS1                               (4) 
ASAS-SN16gy       r     13.12  0.01  std no  PS1                               (4) 
ASAS-SN16gy       i     12.79  0.01  std no  PS1                               (4) 
ASAS-SN16gy       z     12.64  0.01  std no  PS1                               (4) 
ASAS-SN16gy       y     12.45  0.01  std no  PS1                               (4)
ASAS-SN16gy       J     11.43  0.04  std no  2MASS                             (2)  
ASAS-SN16gy       H     10.78  0.05  std no  2MASS                             (2) 
ASAS-SN16gy       Ks    10.52  0.08  std no  2MASS                             (2)
ASAS-SN16hy       FUV   16.84  0.09  std no  GALEX                             (1)  
ASAS-SN16hy       NUV   16.86  0.01  std no  GALEX                             (1)  
ASAS-SN16hy       u     16.16  0.04  std no  SDSS                              (1)  
ASAS-SN16hy       g     15.15  0.02  std no  SDSS                              (1)  
ASAS-SN16hy       r     14.89  0.01  std no  SDSS                              (1)  
ASAS-SN16hy       i     14.67  0.01  std no  SDSS                              (1)  
ASAS-SN16hy       z     14.51  0.03  std no  SDSS                              (1)  
ASAS-SN16hy       J     13.79  0.04  std no  2MASS                             (2) 
ASAS-SN16hy       H     13.24  0.05  std no  2MASS                             (2)
ASAS-SN16in       NUV   17.07  0.03  std no  GALEX                             (3) 
ASAS-SN16in       g     15.26  0.02  std no  PS1                               (4) 
ASAS-SN16in       r     14.90  0.02  std no  PS1                               (4) 
ASAS-SN16in       i     14.76  0.03  std no  PS1                               (4) 
ASAS-SN16in       z     14.67  0.02  std no  PS1                               (4) 
ASAS-SN16in       y     14.43  0.04  std no  PS1                               (4) 
ASAS-SN16in       J     13.54  0.09  std no  2MASS                             (2) 
ASAS-SN16in       H     13.01  0.13  std no  2MASS                             (2) 
ASAS-SN16ll       NUV   18.56  0.08  std no  GALEX                             (3) 
ASAS-SN16ll       g     16.57  0.04  std no  PS1                               (4) 
ASAS-SN16ll       r     16.09  0.03  std no  PS1                               (4) 
ASAS-SN16ll       i     15.90  0.05  std no  PS1                               (4) 
ASAS-SN16ll       z     15.78  0.05  std no  PS1                               (4) 
ASAS-SN16ll       y     15.57  0.12  std no  PS1                               (4) 
ASAS-SN16ll       J     14.59  0.03  std no  2MASS                             (2) 
ASAS-SN16ll       H     13.83  0.05  std no  2MASS                             (2) 
ASAS-SN16ll       Ks    13.71  0.07  std no  2MASS                             (2) 
ASAS-SN16mz       u     17.53  0.13  std no  SDSS                              (1)  
ASAS-SN16mz       g     16.53  0.01  std no  SDSS                              (1)  
ASAS-SN16mz       r     16.13  0.05  std no  SDSS                              (1)  
ASAS-SN16mz       i     15.93  0.01  std no  SDSS                              (1)  
ASAS-SN16mz       z     15.81  0.04  std no  SDSS                              (1)  
ASAS-SN16mz       J     14.97  0.03  std no  2MASS                             (2) 
ASAS-SN16mz       H     14.11  0.05  std no  2MASS                             (2) 
ASAS-SN16mz       Ks    13.65  0.07  std no  2MASS                             (2)
ASAS-SN16ns       NUV   20.69  0.21  std no  GALEX                             (3)
ASAS-SN16ns       g     18.88  0.12  std no  PS1                               (4)
ASAS-SN16ns       r     18.39  0.09  std no  PS1                               (4)
ASAS-SN16ns       i     18.26  0.26  std no  PS1                               (4)
ASAS-SN16ns       z     18.15  0.13  std no  PS1                               (4)
ASAS-SN16ns       y     18.35  0.16  std no  PS1                               (4)
ASAS-SN17ai       FUV   17.67  0.11  std no  GALEX                             (1)  
ASAS-SN17ai       NUV   17.20  0.03  std no  GALEX                             (1)  
ASAS-SN17ai       u     16.51  0.03  std no  SDSS                              (1)  
ASAS-SN17ai       g     15.46  0.01  std no  SDSS                              (1)  
ASAS-SN17ai       r     15.05  0.01  std no  SDSS                              (1)  
ASAS-SN17ai       i     14.84  0.01  std no  SDSS                              (1)  
ASAS-SN17ai       z     14.62  0.01  std no  SDSS                              (1)  
ASAS-SN17ai       J     13.66  0.05  std no  2MASS                             (2) 
ASAS-SN17ai       H     13.08  0.07  std no  2MASS                             (2) 
ASAS-SN17ai       Ks    12.80  0.09  std no  2MASS                             (2) 
ASAS-SN17bw       FUV   17.51  0.04  std no  GALEX                             (1)  
ASAS-SN17bw       NUV   17.17  0.02  std no  GALEX                             (1)  
ASAS-SN17bw       u     16.54  0.02  std no  SDSS                              (1)  
ASAS-SN17bw       g     15.62  0.01  std no  SDSS                              (1)  
ASAS-SN17bw       r     15.22  0.01  std no  SDSS                              (1)  
ASAS-SN17bw       i     15.03  0.01  std no  SDSS                              (1)  
ASAS-SN17bw       z     14.86  0.01  std no  SDSS                              (1)  
ASAS-SN17bw       J     13.85  0.05  std no  2MASS                             (2) 
ASAS-SN17bw       H     13.29  0.03  std no  2MASS                             (2) 
ASAS-SN17bw       Ks    12.96  0.08  std no  2MASS                             (2)
ASAS-SN17cl       NUV   16.43  0.03  std no  GALEX                             (3) 
ASAS-SN17cl       g     13.46  0.01  std no  PS1                               (4) 
ASAS-SN17cl       r     12.83  0.01  std no  PS1                               (4) 
ASAS-SN17cl       i     12.48  0.01  std no  PS1                               (4) 
ASAS-SN17cl       z     12.21  0.01  std no  PS1                               (4) 
ASAS-SN17cl       y     12.00  0.01  std no  PS1                               (4) 
ASAS-SN17cl       J     10.93  0.02  std no  2MASS                             (2) 
ASAS-SN17cl       H     10.25  0.02  std no  2MASS                             (2) 
ASAS-SN17cl       Ks    9.96   0.04  std no  2MASS                             (2)
ASAS-SN17ds       FUV   18.52  0.15  std no  GALEX                             (1)  
ASAS-SN17ds       NUV   17.62  0.04  std no  GALEX                             (1)  
ASAS-SN17ds       u     16.58  0.14  std no  PS1                               (1)  
ASAS-SN17ds       g     15.29  0.01  std no  PS1                               (1)  
ASAS-SN17ds       r     14.65  0.01  std no  PS1                               (1)  
ASAS-SN17ds       i     14.30  0.01  std no  PS1                               (1)  
ASAS-SN17ds       z     14.13  0.03  std no  PS1                               (1)  
ASAS-SN17ds       J     13.05  0.04  std no  2MASS                             (2)  
ASAS-SN17ds       H     12.39  0.06  std no  2MASS                             (2) 
ASAS-SN17ds       Ks    12.16  0.07  std no  2MASS                             (2) 
ASAS-SN17dv       g     17.96  0.01  std no  PS1                               (1)
ASAS-SN17dv       r     17.63  0.01  std no  PS1                               (1)
ASAS-SN17dv       i     17.42  0.01  std no  PS1                               (1)
ASAS-SN17dv       z     17.33  0.01  std no  PS1                               (1)
ASAS-SN17dv       y     17.31  0.10  std no  PS1                               (1)
ASAS-SN17fy       FUV   19.36  0.16  std no  GALEX                             (3) 
ASAS-SN17fy       NUV   18.33  0.06  std no  GALEX                             (3) 
ASAS-SN17fy       g     15.51  0.01  std no  PS1                               (4) 
ASAS-SN17fy       r     14.79  0.01  std no  PS1                               (4) 
ASAS-SN17fy       i     14.46  0.01  std no  PS1                               (4) 
ASAS-SN17fy       z     14.22  0.02  std no  PS1                               (4) 
ASAS-SN17fy       y     14.11  0.03  std no  PS1                               (4) 
ASAS-SN17fy       J     12.82  0.04  std no  2MASS                             (5) 
ASAS-SN17fy       H     12.10  0.05  std no  2MASS                             (5) 
ASAS-SN17fy       Ks    11.75  0.09  std no  2MASS                             (5) 
ASAS-SN17gi       g     17.46  0.07  std no  PS1                               (4) 
ASAS-SN17gi       r     16.97  0.12  std no  PS1                               (4) 
ASAS-SN17gi       i     16.75  0.07  std no  PS1                               (4) 
ASAS-SN17gi       z     16.60  0.07  std no  PS1                               (4) 
ASAS-SN17gi       y     16.54  0.18  std no  PS1                               (4) 
ASAS-SN17gi       J     15.54  0.13  std no  2MASS                             (2) 
ASAS-SN17gi       H     15.05  0.22  std no  2MASS                             (2) 
ASAS-SN17he       FUV   14.78  0.01  std no  GALEX                             (3) 
ASAS-SN17he       NUV   14.28  0.01  std no  GALEX                             (3) 
ASAS-SN17he       g     12.98  0.01  std no  PS1                               (4) 
ASAS-SN17he       r     12.60  0.01  std no  PS1                               (4) 
ASAS-SN17he       i     12.50  0.01  std no  PS1                               (4) 
ASAS-SN17he       z     12.34  0.01  std no  PS1                               (4) 
ASAS-SN17he       y     12.16  0.01  std no  PS1                               (4) 
ASAS-SN17he       J     11.04  0.02  std no  2MASS                             (5) 
ASAS-SN17he       H     10.37  0.02  std no  2MASS                             (5) 
ASAS-SN17he       Ks    10.13  0.04  std no  2MASS                             (5)
ASAS-SN17ia       FUV   17.65  0.02  std no  GALEX                             (3) 
ASAS-SN17ia       NUV   17.28  0.01  std no  GALEX                             (3) 
ASAS-SN17ia       g     14.87  0.01  std no  PS1                               (4) 
ASAS-SN17ia       r     14.16  0.01  std no  PS1                               (4) 
ASAS-SN17ia       i     13.85  0.01  std no  PS1                               (4) 
ASAS-SN17ia       z     13.59  0.01  std no  PS1                               (4) 
ASAS-SN17ia       y     13.31  0.01  std no  PS1                               (4) 
ASAS-SN17ia       J     11.84  0.04  std no  2MASS                             (5) 
ASAS-SN17ia       H     11.34  0.05  std no  2MASS                             (5) 
ASAS-SN17ia       Ks    10.89  0.05  std no  2MASS                             (5) 
ASAS-SN17is       FUV   15.56  0.04  std no  GALEX                             (1)
ASAS-SN17is       NUV   15.19  0.01  std no  GALEX                             (1)
ASAS-SN17is       u     14.44  0.02  std no  SDSS                              (1)
ASAS-SN17is       g     13.46  0.01  std no  SDSS                              (1)
ASAS-SN17is       r     13.06  0.01  std no  SDSS                              (1)
ASAS-SN17is       i     12.83  0.08  std no  SDSS                              (1)
ASAS-SN17is       z     12.69  0.01  std no  SDSS                              (1)
ASAS-SN17is       J     11.71  0.15  std no  2MASS                             (2)
ASAS-SN17is       H     11.54  0.12  std no  2MASS                             (5)
ASAS-SN17is       Ks    11.38  0.17  std no  2MASS                             (5)
ASAS-SN17jp       FUV   15.91  0.07  std no  GALEX                             (1)  
ASAS-SN17jp       NUV   15.42  0.02  std no  GALEX                             (1)  
ASAS-SN17jp       u     14.64  0.01  std no  SDSS                              (1)  
ASAS-SN17jp       g     13.24  0.01  std no  SDSS                              (1)  
ASAS-SN17jp       r     12.60  0.01  std no  SDSS                              (1)  
ASAS-SN17jp       i     12.24  0.01  std no  SDSS                              (1)  
ASAS-SN17jp       z     12.00  0.01  std no  SDSS                              (1)  
ASAS-SN17jp       J     10.86  0.02  std no  2MASS                             (5) 
ASAS-SN17jp       H     10.15  0.03  std no  2MASS                             (5) 
ASAS-SN17jp       Ks    9.95   0.04  std no  2MASS                             (5) 
ASAS-SN17nb       u     17.23  0.04  std no  SDSS                              (6)
ASAS-SN17nb       g     16.15  0.04  std no  PS1                               (4)
ASAS-SN17nb       r     15.64  0.04  std no  PS1                               (4)
ASAS-SN17nb       i     15.48  0.06  std no  PS1                               (4)
ASAS-SN17nb       z     15.46  0.04  std no  PS1                               (4)
ASAS-SN17nb       y     15.36  0.09  std no  PS1                               (4)
ASAS-SN17nb       J     14.57  0.56  std no  2MASS                             (2)
ASAS-SN17nb       H     14.27  0.51  std no  2MASS                             (2)
ASAS-SN17oj       g     15.28  0.05  std no  PS1                               (4) 
ASAS-SN17oj       r     15.00  0.05  std no  PS1                               (4)  
ASAS-SN17oj       i     14.87  0.06  std no  PS1                               (4) 
ASAS-SN17oj       z     14.75  0.06  std no  PS1                               (4) 
ASAS-SN17oj       y     14.51  0.06  std no  PS1                               (4) 
ASAS-SN17om       FUV   19.70  0.16  std no  GALEX                             (1)
ASAS-SN17om       NUV   19.10  0.07  std no  GALEX                             (1)
ASAS-SN17om       u     18.35  0.05  std no  SDSS                              (6)
ASAS-SN17om       g     17.22  0.04  std no  PS1                               (4)
ASAS-SN17om       r     16.90  0.02  std no  PS1                               (4)
ASAS-SN17om       i     16.55  0.03  std no  PS1                               (4)
ASAS-SN17om       z     16.44  0.04  std no  PS1                               (4)
ASAS-SN17om       y     16.05  0.07  std no  PS1                               (4)
ASAS-SN17om       J     15.00  0.12  std no  2MASS                             (2)
ASAS-SN17om       H     14.36  0.11  std no  2MASS                             (2)
ASAS-SN17om       Ks    14.29  0.14  std no  2MASS                             (2)
ASAS-SN17os       FUV   19.60  0.11  std no  GALEX                             (3) 
ASAS-SN17os       NUV   19.20  0.07  std no  GALEX                             (3) 
ASAS-SN17os       g     17.53  0.09  std no  PS1                               (4) 
ASAS-SN17os       r     17.12  0.22  std no  PS1                               (4) 
ASAS-SN17os       i     17.20  0.09  std no  PS1                               (4) 
ASAS-SN17os       z     16.99  0.17  std no  PS1                               (4) 
ASAS-SN17os       y     16.93  0.28  std no  PS1                               (4) 
ASAS-SN17os       J     16.34  0.32  std no  2MASS                             (2) 
ASAS-SN17qp       g     20.49  0.09  std no  PS1                               (4)
ASAS-SN17qp       r     20.13  0.08  std no  PS1                               (4)
ASAS-SN17qp       i     20.16  0.06  std no  PS1                               (4)
ASAS-SN17qp       z     20.42  0.37  std no  PS1                               (4)
ASAS-SN17qt       FUV   18.64  0.07  std no  GALEX                             (3) 
ASAS-SN17qt       NUV   18.27  0.04  std no  GALEX                             (3) 
ASAS-SN17qt       g     16.21  0.02  std no  PS1                               (4) 
ASAS-SN17qt       r     15.81  0.02  std no  PS1                               (4) 
ASAS-SN17qt       i     15.55  0.03  std no  PS1                               (4) 
ASAS-SN17qt       z     15.36  0.02  std no  PS1                               (4) 
ASAS-SN17qt       y     15.18  0.05  std no  PS1                               (4) 
ASAS-SN17qt       J     14.14  0.09  std no  2MASS                             (5) 
ASAS-SN17qt       H     13.58  0.15  std no  2MASS                             (5) 
ASAS-SN17qt       Ks    13.31  0.18  std no  2MASS                             (5)
ASAS-SN17rl       FUV   19.87  0.16  std no  GALEX                             (3)
ASAS-SN17rl       NUV   19.27  0.07  std no  GALEX                             (3)
ASAS-SN17rl       g     16.97  0.02  std no  PS1                               (4)
ASAS-SN17rl       r     16.50  0.03  std no  PS1                               (4)
ASAS-SN17rl       i     16.23  0.02  std no  PS1                               (4)
ASAS-SN17rl       z     16.10  0.05  std no  PS1                               (4)
ASAS-SN17rl       y     15.96  0.07  std no  PS1                               (4)
ASAS-SN17rl       J     14.76  0.09  std no  2MASS                             (5)
ASAS-SN17rl       H     14.20  0.14  std no  2MASS                             (5)
ASAS-SN17rl       Ks    14.06  0.21  std no  2MASS                             (5)
SN2014ce          FUV   14.85  0.01  std no  GALEX                             (1)
SN2014ce          NUV   14.52  0.01  std no  GALEX                             (1)
SN2014ce          u     13.80  0.01  std no  SDSS                              (1)
SN2014ce          g     13.09  0.01  std no  SDSS                              (1)
SN2014ce          r     12.78  0.01  std no  SDSS                              (1)
SN2014ce          i     12.66  0.01  std no  SDSS                              (1)
SN2014ce          z     12.46  0.01  std no  SDSS                              (1)
SN2014ce          J     11.48  0.10  std no  2MASS                             (2)
SN2014ce          H     10.89  0.10  std no  2MASS                             (2)
SN2014ce          Ks    10.71  0.11  std no  2MASS                             (2)
SN2014cw          NUV   18.12  0.03  std no  GALEX                             (3)
SN2014cw          g     16.67  0.05  std no  PS1                               (4)
SN2014cw          r     16.40  0.05  std no  PS1                               (4)
SN2014cw          i     16.12  0.05  std no  PS1                               (4)
SN2014cw          z     16.14  0.05  std no  PS1                               (4)
SN2014cw          y     15.88  0.05  std no  PS1                               (4)
SN2014cy          FUV   15.22  0.01  std no  GALEX                             (1)
SN2014cy          NUV   14.86  0.01  std no  GALEX                             (1)
SN2014cy          u     13.39  0.01  std no  SDSS                              (1)
SN2014cy          g     12.11  0.01  std no  SDSS                              (1)
SN2014cy          r     11.45  0.01  std no  SDSS                              (1)
SN2014cy          i     11.10  0.01  std no  SDSS                              (1)
SN2014cy          z     10.88  0.01  std no  SDSS                              (1)
SN2014cy          J     9.54   0.03  std no  2MASS                             (2)
SN2014cy          H     8.90   0.03  std no  2MASS                             (2)
SN2014cy          Ks    8.57   0.03  std no  2MASS                             (2)
SN2014eb          FUV   16.01  0.08  std no  GALEX                             (1)
SN2014eb          NUV   15.45  0.02  std no  GALEX                             (1)
SN2014eb          u     14.70  0.02  std no  SDSS                              (1)
SN2014eb          g     13.47  0.01  std no  SDSS                              (1)
SN2014eb          r     12.92  0.01  std no  SDSS                              (1)
SN2014eb          i     12.59  0.01  std no  SDSS                              (1)
SN2014eb          z     12.41  0.02  std no  SDSS                              (1)
SN2014eb          J     11.45  0.04  std no  2MASS                             (2)
SN2014eb          H     10.88  0.04  std no  2MASS                             (2)
SN2014eb          Ks    10.58  0.06  std no  2MASS                             (2)
SN2014eh          NUV   13.85  0.05	 std no  GALEX                             (3)
SN2014eh          g     11.86  0.05  std no  PS1                               (4)
SN2014eh          r     11.32  0.05  std no  PS1                               (4)
SN2014eh          i     11.06  0.05  std no  PS1                               (4)
SN2014eh          z     10.84  0.05  std no  PS1                               (4)
SN2014eh          y     10.70  0.05  std no  PS1                               (4)
SN2014eh          J     9.42   0.05  std no  2MASS                             (2)
SN2014eh          H     8.78   0.05  std no  2MASS                             (2)
SN2014eh          Ks    8.46   0.05  std no  2MASS                             (2)
SN2015da          FUV   17.03  0.06  std no  GALEX                             (1)
SN2015da          NUV   16.47  0.02  std no  GALEX                             (1)
SN2015da          u     14.72  0.01  std no  SDSS                              (1)
SN2015da          g     13.32  0.01  std no  SDSS                              (1)
SN2015da          r     12.65  0.01  std no  SDSS                              (1)
SN2015da          i     12.25  0.01  std no  SDSS                              (1)
SN2015da          z     12.04  0.01  std no  SDSS                              (1)
SN2015da          J     10.83  0.05  std no  2MASS                             (2)
SN2015da          H     10.18  0.06  std no  2MASS                             (2)
SN2015da          Ks    9.96   0.07  std no  2MASS                             (2)
SN2015U           u     15.83  0.02  std no  SDSS                              (1)
SN2015U           g     14.03  0.01  std no  SDSS                              (1)
SN2015U           r     13.04  0.01  std no  SDSS                              (1)
SN2015U           i     12.52  0.01  std no  SDSS                              (1)
SN2015U           z     12.17  0.01  std no  SDSS                              (1)
SN2015U           J     10.75  0.05  std no  2MASS                             (2)
SN2015U           H     9.99   0.05  std no  2MASS                             (2)
SN2015U           Ks    9.60   0.07  std no  2MASS                             (2)
LSQ15xp           FUV   16.73  0.05  std no  GALEX                             (3)
LSQ15xp           NUV   16.43  0.02  std no  GALEX                             (3)
LSQ15xp           g     15.07  0.07  std no  PS1                               (4)
LSQ15xp           r     14.76  0.04  std no  PS1                               (4)
LSQ15xp           i     14.69  0.04  std no  PS1                               (4)
LSQ15xp           z     14.59  0.04  std no  PS1                               (4)
LSQ15xp           y     14.43  0.10  std no  PS1                               (4)
LSQ15xp           J     13.43  0.13  std no  2MASS                             (2)
LSQ15xp           H     12.68  0.27  std no  2MASS                             (2)
LSQ15xp           Ks    12.50  0.35  std no  2MASS                             (2)
PS15si            FUV   20.99  0.25  std no  GALEX                             (3)
PS15si            NUV   20.85  0.14  std no  GALEX                             (3) 
PS15si            g     18.76  0.03  std no  PS1                               (4)
PS15si            r     18.41  0.03  std no  PS1                               (4)
PS15si            i     18.15  0.05  std no  PS1                               (4)
PS15si            z     18.00  0.05  std no  PS1                               (4)
PS15si            y     17.81  0.06  std no  PS1                               (4)
SN2015V           FUV   16.22  0.03  std no  GALEX                             (3)
SN2015V           NUV   15.88  0.02  std no  GALEX                             (3)   
SN2015V           g     14.12  0.01  std no  PS1                               (4)
SN2015V           r     13.71  0.01  std no  PS1                               (4)
SN2015V           i     13.52  0.02  std no  PS1                               (4)
SN2015V           z     13.40  0.02  std no  PS1                               (4)
SN2015V           y     13.32  0.02  std no  PS1                               (4)
SN2015V           J     12.21  0.03  std no  2MASS                             (5)
SN2015V           H     11.69  0.05  std no  2MASS                             (5)
SN2015V           Ks    11.37  0.06  std no  2MASS                             (5)
SN2015Y           FUV   17.61  0.09  std no  GALEX                             (1)
SN2015Y           NUV   17.32  0.02  std no  GALEX                             (1)
SN2015Y           u     15.34  0.01  std no  SDSS                              (1)
SN2015Y           g     13.80  0.01  std no  SDSS                              (1)
SN2015Y           r     13.01  0.01  std no  SDSS                              (1)
SN2015Y           i     12.54  0.01  std no  SDSS                              (1)
SN2015Y           z     12.22  0.01  std no  SDSS                              (1)
SN2015Y           J     10.88  0.02  std no  2MASS                             (5)
SN2015Y           H     10.15  0.02  std no  2MASS                             (5)
SN2015Y           Ks    9.82   0.02  std no  2MASS                             (5)
PSNJ14372160      FUV   16.93  0.01  std no  GALEX                             (1)
PSNJ14372160      NUV   16.41  0.01  std no  GALEX                             (1)
PSNJ14372160      u     14.76  0.01  std no  SDSS                              (1)
PSNJ14372160      g     13.27  0.01  std no  SDSS                              (1)
PSNJ14372160      r     12.57  0.01  std no  SDSS                              (1)
PSNJ14372160      i     12.17  0.01  std no  SDSS                              (1)
PSNJ14372160      z     11.92  0.01  std no  SDSS                              (1)
PSNJ14372160      J     10.65  0.05  std no  2MASS                             (2)
PSNJ14372160      H     9.98   0.06  std no  2MASS                             (2)
PSNJ14372160      Ks    9.70   0.07  std no  2MASS                             (2)
SN2015Q           FUV   15.16  0.02  std no  GALEX                             (1)
SN2015Q           NUV   14.66  0.01  std no  GALEX                             (1)
SN2015Q           u     13.62  0.01  std no  SDSS                              (1)
SN2015Q           g     12.50  0.01  std no  SDSS                              (1)
SN2015Q           r     11.95  0.01  std no  SDSS                              (1)
SN2015Q           i     11.65  0.01  std no  SDSS                              (1)
SN2015Q           z     11.44  0.01  std no  SDSS                              (1)
SN2015Q           J     10.21  0.03  std no  2MASS                             (2)
SN2015Q           H     9.52   0.03  std no  2MASS                             (2)
SN2015Q           Ks    9.24   0.04  std no  2MASS                             (2)
PSNJ17292918      NUV   14.12  0.01  std no  GALEX                             (3)   
PSNJ17292918      g     12.31  0.02  std no  PS1                               (4)
PSNJ17292918      r     11.86  0.03  std no  PS1                               (4)
PSNJ17292918      i     11.66  0.03  std no  PS1                               (4)
PSNJ17292918      z     11.60  0.04  std no  PS1                               (4)
PSNJ17292918      y     11.50  0.07  std no  PS1                               (4)
PSNJ17292918      J     10.15  0.04  std no  2MASS                             (5)
PSNJ17292918      H     9.50   0.04  std no  2MASS                             (5)
PSNJ17292918      Ks    9.40   0.07  std no  2MASS                             (5)
PSNJ22460504      FUV   15.81  0.02  std no  GALEX                             (3)
PSNJ22460504      NUV   15.26  0.01  std no  GALEX                             (3)   
PSNJ22460504      g     12.57  0.06  std no  PS1                               (4)
PSNJ22460504      r     11.96  0.05  std no  PS1                               (4)
PSNJ22460504      i     11.63  0.06  std no  PS1                               (4)
PSNJ22460504      z     11.43  0.04  std no  PS1                               (4)
PSNJ22460504      y     11.22  0.05  std no  PS1                               (4)
PSNJ22460504      J     10.06  0.02  std no  2MASS                             (5)
PSNJ22460504      H     9.51   0.03  std no  2MASS                             (5)
PSNJ22460504      Ks    9.24   0.04  std no  2MASS                             (5)
SN2015ah          FUV   16.62  0.09  std no  GALEX                             (1)
SN2015ah          NUV   16.09  0.02  std no  GALEX                             (1)
SN2015ah          u     15.62  0.04  std no  SDSS                              (1)
SN2015ah          g     14.55  0.01  std no  SDSS                              (1)
SN2015ah          r     14.05  0.01  std no  SDSS                              (1)
SN2015ah          i     13.77  0.01  std no  SDSS                              (1)
SN2015ah          z     13.56  0.05  std no  SDSS                              (1)
SN2015ah          J     12.55  0.06  std no  2MASS                             (2)
SN2015ah          H     11.79  0.09  std no  2MASS                             (2)
SN2015ah          Ks    11.92  0.16  std no  2MASS                             (2)
PSNJ22411479      FUV   17.28  0.04  std no  GALEX                             (3)
PSNJ22411479      NUV   16.86  0.02  std no  GALEX                             (3)   
PSNJ22411479      g     14.69  0.02  std no  PS1                               (4)
PSNJ22411479      r     14.25  0.02  std no  PS1                               (4)
PSNJ22411479      i     14.07  0.03  std no  PS1                               (4)
PSNJ22411479      z     13.94  0.04  std no  PS1                               (4)
PSNJ22411479      y     13.74  0.09  std no  PS1                               (4)
PSNJ22411479      J     12.82  0.05  std no  2MASS                             (5)
PSNJ22411479      H     12.25  0.07  std no  2MASS                             (5)
PSNJ22411479      Ks    12.06  0.12  std no  2MASS                             (5)
SN2015ap          FUV   15.81  0.04  std no  GALEX                             (1)
SN2015ap          NUV   15.24  0.01  std no  GALEX                             (1)
SN2015ap          u     14.72  0.03  std no  SDSS                              (1)
SN2015ap          g     13.76  0.01  std no  SDSS                              (1)
SN2015ap          r     13.39  0.01  std no  SDSS                              (1)
SN2015ap          i     13.11  0.01  std no  SDSS                              (1)
SN2015ap          z     13.02  0.01  std no  SDSS                              (1)
SN2015ap          J     12.07  0.15  std no  2MASS                             (2)
SN2015ap          H     11.49  0.08  std no  2MASS                             (2)
SN2015ap          Ks    11.37  0.15  std no  2MASS                             (2)
SN2015aq          FUV   16.50  0.01  std no  GALEX                             (1)
SN2015aq          NUV   16.48  0.01  std no  GALEX                             (1)
SN2015aq          u     15.42  0.03  std no  SDSS                              (1)
SN2015aq          g     14.42  0.01  std no  SDSS                              (1)
SN2015aq          r     14.00  0.01  std no  SDSS                              (1)
SN2015aq          i     13.69  0.01  std no  SDSS                              (1)
SN2015aq          z     13.78  0.05  std no  SDSS                              (1)
SN2015aq          J     12.76  0.10  std no  2MASS                             (2)
SN2015aq          H     12.04  0.16  std no  2MASS                             (2)
SN2015aq          Ks    11.55  0.13  std no  2MASS                             (2)
SN2015ay          FUV   16.95  0.16  std no  GALEX                             (1)
SN2015ay          NUV   16.12  0.03  std no  GALEX                             (1)
SN2015ay          u     16.12  0.04  std no  SDSS                              (1)
SN2015ay          g     15.12  0.01  std no  SDSS                              (1)
SN2015ay          r     14.90  0.02  std no  SDSS                              (1)
SN2015ay          i     14.47  0.03  std no  SDSS                              (1)
SN2015ay          z     13.97  0.03  std no  SDSS                              (1)
SN2015ay          J     13.27  0.20  std no  2MASS                             (2)
SN2015as          FUV   14.99  0.05  std no  GALEX                             (1)
SN2015as          NUV   14.48  0.01  std no  GALEX                             (1)
SN2015as          u     14.08  0.02  std no  SDSS                              (1)
SN2015as          g     13.22  0.01  std no  SDSS                              (1)
SN2015as          r     12.90  0.01  std no  SDSS                              (1)
SN2015as          i     12.80  0.01  std no  SDSS                              (1)
SN2015as          z     12.55  0.01  std no  SDSS                              (1)
SN2015ba          FUV   16.77  0.08  std no  GALEX                             (1)
SN2015ba          NUV   16.33  0.01  std no  GALEX                             (1)
SN2015ba          u     14.43  0.01  std no  SDSS                              (1)
SN2015ba          g     12.89  0.01  std no  SDSS                              (1)
SN2015ba          r     12.09  0.01  std no  SDSS                              (1)
SN2015ba          i     11.65  0.01  std no  SDSS                              (1)
SN2015ba          z     11.32  0.01  std no  SDSS                              (1)
SN2015ba          J     9.99   0.01  std no  2MASS                             (5)
SN2015ba          H     9.23   0.02  std no  2MASS                             (5)
SN2015ba          Ks    8.91   0.02  std no  2MASS                             (5)
SN2015bf          NUV   16.01  0.02  std no  GALEX                             (1)
SN2015bf          u     14.35  0.01  std no  SDSS                              (1)
SN2015bf          g     13.09  0.01  std no  SDSS                              (1)
SN2015bf          r     12.49  0.01  std no  SDSS                              (1)
SN2015bf          i     12.14  0.01  std no  SDSS                              (1)
SN2015bf          z     11.88  0.01  std no  SDSS                              (1)
SN2015bf          J     10.66  0.05  std no  2MASS                             (2)
SN2015bf          H     10.03  0.03  std no  2MASS                             (2)
SN2015bf          Ks    9.74   0.04  std no  2MASS                             (2)
SN2016C           g     11.27  0.10  std no  PS1                               (4)
SN2016C           r     10.69  0.10  std no  PS1                               (4)
SN2016C           i     10.54  0.10  std no  PS1                               (4)
SN2016C           z     10.35  0.10  std no  PS1                               (4)
SN2016C           y     10.30  0.10  std no  PS1                               (4)
SN2016C           J     8.79   0.03  std no  2MASS                             (2)
SN2016C           H     8.22   0.04  std no  2MASS                             (2)
SN2016C           Ks    7.91   0.06  std no  2MASS                             (2)
SN2016P           FUV   15.54  0.01  std no  GALEX                             (1)
SN2016P           NUV   15.09  0.01  std no  GALEX                             (1)
SN2016P           u     14.11  0.01  std no  SDSS                              (1)
SN2016P           g     12.98  0.20  std no  SDSS                              (1)
SN2016P           r     12.43  0.01  std no  SDSS                              (1)
SN2016P           i     12.09  0.01  std no  SDSS                              (1)
SN2016P           z     11.88  0.55  std no  SDSS                              (1)
SN2016P           J     10.80  0.05  std no  2MASS                             (2)
SN2016P           H     10.16  0.06  std no  2MASS                             (2)
SN2016P           Ks    9.94   0.08  std no  2MASS                             (2)
SN2016afa         FUV   15.18  0.06  std no  GALEX                             (1)
SN2016afa         NUV   14.37  0.01  std no  GALEX                             (1)
SN2016afa         u     13.14  0.01  std no  SDSS                              (1)
SN2016afa         g     11.98  0.01  std no  SDSS                              (1)
SN2016afa         r     11.36  0.01  std no  SDSS                              (1)
SN2016afa         i     11.02  0.01  std no  SDSS                              (1)
SN2016afa         z     10.79  0.01  std no  SDSS                              (1)
SN2016afa         J     9.48   0.03  std no  2MASS                             (2)
SN2016afa         H     8.80   0.03  std no  2MASS                             (2)
SN2016afa         Ks    8.51   0.04  std no  2MASS                             (2)
SN2016bam         g     13.10  0.05  std no  PS1                               (4)
SN2016bam         r     12.65  0.05  std no  PS1                               (4)
SN2016bam         i     12.36  0.05  std no  PS1                               (4)
SN2016bam         z     12.24  0.05  std no  PS1                               (4)
SN2016bam         y     12.06  0.05  std no  PS1                               (4)
SN2016bam         J     10.82  0.05  std no  2MASS                             (2)
SN2016bam         H     10.12  0.06  std no  2MASS                             (2)
SN2016bam         Ks    9.81   0.06  std no  2MASS                             (2)   
SN2016bau         g     11.23  0.03  std no  PS1                               (4)
SN2016bau         r     10.80  0.03  std no  PS1                               (4)
SN2016bau         i     10.64  0.03  std no  PS1                               (4)
SN2016bau         z     10.57  0.03  std no  PS1                               (4)
SN2016bau         y     10.43  0.05  std no  PS1                               (4)
SN2016bau         J     9.33   0.08  std no  2MASS                             (2)
SN2016bau         H     8.63   0.12  std no  2MASS                             (2)
SN2016bau         Ks    8.32   0.12  std no  2MASS                             (2)   
SN2016bdu         NUV   22.27  0.44  std no  GALEX                             (3)
SN2016bdu         u     22.07  0.30  std no  SDSS                              (6)   
SN2016bdu         g     21.16  0.14  std no  PS1                               (4)
SN2016bdu         r     21.09  0.11  std no  PS1                               (4)
SN2016bdu         i     20.92  0.17  std no  PS1                               (4)
SN2016bdu         z >   21.57        std no  PS1                               (4)
SN2016bdu         y >   21.54        std no  PS1                               (4)
SN2016bir         FUV   18.79  0.23  std no  GALEX                             (1)
SN2016bir         NUV   18.09  0.05  std no  GALEX                             (1)
SN2016bir         u     18.02  0.13  std no  SDSS                              (1)
SN2016bir         g     17.25  0.03  std no  SDSS                              (1)
SN2016bir         r     16.62  0.04  std no  SDSS                              (1)
SN2016bir         i     15.50  0.03  std no  SDSS                              (1)
SN2016bir         z     16.60  0.12  std no  SDSS                              (1)
SN2016bkv         FUV   13.72  0.02  std no  GALEX                             (1)
SN2016bkv         NUV   13.34  0.01  std no  GALEX                             (1)
SN2016bkv         u     12.04  0.01  std no  SDSS                              (1)
SN2016bkv         g     10.83  0.01  std no  SDSS                              (1)
SN2016bkv         r     10.25  0.01  std no  SDSS                              (1)
SN2016bkv         i     9.91   0.01  std no  SDSS                              (1)
SN2016bkv         z     9.77   0.01  std no  SDSS                              (1)
SN2016bkv         J     8.30   0.06  std no  2MASS                             (2)
SN2016bkv         H     7.69   0.06  std no  2MASS                             (2)
SN2016bkv         Ks    7.57   0.07  std no  2MASS                             (2)
SN2016ccm         FUV   15.68  0.13  std no  GALEX                             (1)
SN2016ccm         NUV   15.97  0.04  std no  GALEX                             (1)
SN2016ccm         u     14.12  0.05  std no  SDSS                              (1)
SN2016ccm         g     12.45  0.04  std no  SDSS                              (1)
SN2016ccm         r     11.83  0.01  std no  SDSS                              (1)
SN2016ccm         i     11.45  0.01  std no  SDSS                              (1)
SN2016ccm         z     11.31  0.01  std no  SDSS                              (1)
SN2016ccm         J     10.34  0.03  std no  2MASS                             (2)
SN2016ccm         H     9.65   0.04  std no  2MASS                             (2)
SN2016ccm         Ks    9.39   0.05  std no  2MASS                             (2)
SN2016gfy         g     12.24  0.02  std no  PS1                               (4)
SN2016gfy         r     11.77  0.02  std no  PS1                               (4)
SN2016gfy         i     11.52  0.03  std no  PS1                               (4)
SN2016gfy         z     11.31  0.02  std no  PS1                               (4)
SN2016gfy         y     11.32  0.06  std no  PS1                               (4)
SN2016gfy         J     10.08  0.03  std no  2MASS                             (5)
SN2016gfy         H     9.46   0.03  std no  2MASS                             (5)
SN2016gfy         Ks    9.08   0.04  std no  2MASS                             (5)
SN2016gkg         g     10.71  0.05  std no  PS1                               (4)
SN2016gkg         r     10.13  0.08  std no  PS1                               (4)
SN2016gkg         i     9.77   0.05  std no  PS1                               (4)
SN2016gkg         z     9.64   0.06  std no  PS1                               (4)
SN2016gkg         y     9.52   0.10  std no  PS1                               (4)
SN2016gkg         J     7.92   0.02  std no  2MASS                             (4)
SN2016gkg         H     7.38   0.03  std no  2MASS                             (5)
SN2016gkg         Ks    7.03   0.03  std no  2MASS                             (5)
SN2016hbd         u     17.80  0.12  std no  SDSS                              (1) 
SN2016hbd         g     16.39  0.04  std no  PS1                               (4)
SN2016hbd         r     16.04  0.05  std no  PS1                               (4)
SN2016hbd         i     15.72  0.02  std no  PS1                               (4)
SN2016hbd         z     15.55  0.02  std no  PS1                               (4)
SN2016hbd         y     15.28  0.05  std no  PS1                               (4)
SN2016hgm         FUV   15.37  0.01  std no  GALEX                             (1)
SN2016hgm         NUV   14.95  0.01  std no  GALEX                             (1)
SN2016hgm         u     13.95  0.01  std no  SDSS                              (1)
SN2016hgm         g     12.90  0.01  std no  SDSS                              (1)
SN2016hgm         r     12.46  0.01  std no  SDSS                              (1)
SN2016hgm         i     12.21  0.01  std no  SDSS                              (1)
SN2016hgm         z     12.04  0.01  std no  SDSS                              (1)
SN2016hgm         J     10.96  0.02  std no  2MASS                             (2)
SN2016hgm         H     10.05  0.20  std no  2MASS                             (2)
SN2016hgm         Ks    10.07  0.07  std no  2MASS                             (2)
SN2016hvu         FUV   15.85  0.04  std no  GALEX                             (1)
SN2016hvu         NUV   15.44  0.01  std no  GALEX                             (1)
SN2016hvu         u     14.55  0.01  std no  SDSS                              (1)
SN2016hvu         g     13.43  0.01  std no  SDSS                              (1)
SN2016hvu         r     12.95  0.01  std no  SDSS                              (1)
SN2016hvu         i     12.68  0.01  std no  SDSS                              (1)
SN2016hvu         z     12.50  0.01  std no  SDSS                              (1)
SN2016hvu         J     11.49  0.03  std no  2MASS                             (2)
SN2016hvu         H     10.82  0.05  std no  2MASS                             (2)
SN2016hvu         Ks    10.39  0.10  std no  2MASS                             (2)
SN2016idl         NUV   22.50  0.48  std no  GALEX                             (3)
SN2016idl         u     22.51  0.33  std no  SDSS                              (6)   
SN2016idl         g     22.64  0.31  std no  PS1                               (4)
SN2016idl         r     22.73  0.49  std no  PS1                               (4)
SN2016idl         i     22.36  0.36  std no  PS1                               (4)
SN2016idl         z>    22.32        std no  PS1                               (4)
SN2016idl         y>    22.28        std no  PS1                               (4)
SN2016iyy         g     17.06  0.08  std no  PS1                               (4)
SN2016iyy         r     16.66  0.08  std no  PS1                               (4)
SN2016iyy         i     16.42  0.08  std no  PS1                               (4)
SN2016iyy         z     16.25  0.07  std no  PS1                               (4)
SN2016iyy         y     16.11  0.14  std no  PS1                               (4)
SN2016iyy         J     15.27  0.40  std no  2MASS                             (2)
SN2016jft         FUV   17.55  0.16  std no  GALEX                             (1)
SN2016jft         NUV   16.79  0.03  std no  GALEX                             (1)
SN2016jft         u     15.70  0.02  std no  SDSS                              (1)
SN2016jft         g     14.20  0.01  std no  SDSS                              (1)
SN2016jft         r     13.50  0.01  std no  SDSS                              (1)
SN2016jft         i     13.13  0.01  std no  SDSS                              (1)
SN2016jft         z     12.90  0.01  std no  SDSS                              (1)
SN2016jft         J     11.67  0.02  std no  2MASS                             (2)
SN2016jft         H     11.00  0.06  std no  2MASS                             (2)
SN2016jft         Ks    10.67  0.07  std no  2MASS                             (2)
SN2016jfu         FUV   15.07  0.01  std no  GALEX                             (1)
SN2016jfu         NUV   14.46  0.01  std no  GALEX                             (1)
SN2016jfu         u     13.24  0.01  std no  SDSS                              (1)
SN2016jfu         g     12.15  0.01  std no  SDSS                              (1)
SN2016jfu         r     11.63  0.01  std no  SDSS                              (1)
SN2016jfu         i     11.32  0.01  std no  SDSS                              (1)
SN2016jfu         z     11.13  0.01  std no  SDSS                              (1)
SN2016jfu         J     9.87   0.02  std no  2MASS                             (2)
SN2016jfu         H     9.17   0.02  std no  2MASS                             (2)
SN2016jfu         Ks    8.94   0.03  std no  2MASS                             (2)
SN2017ati         NUV   17.93  0.01  std no  GALEX                             (3)
SN2017ati         u     17.13  0.09  std no  SDSS                              (6)
SN2017ati         g     16.25  0.03  std no  PS1                               (4)
SN2017ati         r     16.00  0.02  std no  PS1                               (4)
SN2017ati         i     15.93  0.03  std no  PS1                               (4)
SN2017ati         z     15.86  0.05  std no  PS1                               (4)
SN2017ati         y     15.73  0.19  std no  PS1                               (4)
SN2017ays         FUV   18.71  0.03  std no  GALEX                             (1)
SN2017ays         NUV   18.41  0.02  std no  GALEX                             (1)
SN2017ays         u     17.75  0.06  std no  SDSS                              (1)
SN2017ays         g     16.78  0.01  std no  SDSS                              (1)
SN2017ays         r     16.40  0.01  std no  SDSS                              (1)
SN2017ays         i     16.24  0.04  std no  SDSS                              (1)
SN2017ays         z     16.05  0.06  std no  SDSS                              (1)
SN2017bgu         FUV   18.16  0.13  std no  GALEX                             (1)
SN2017bgu         NUV   17.85  0.05  std no  GALEX                             (1)
SN2017bgu         u     17.01  0.03  std no  SDSS                              (1)
SN2017bgu         g     16.07  0.01  std no  SDSS                              (1)
SN2017bgu         r     15.67  0.01  std no  SDSS                              (1)
SN2017bgu         i     15.49  0.01  std no  SDSS                              (1)
SN2017bgu         z     15.32  0.02  std no  SDSS                              (1)
SN2017bgu         J     14.31  0.27  std no  2MASS                             (2)
SN2017bgu         H     13.52  0.42  std no  2MASS                             (2)
SN2017bgu         Ks    13.19  0.40  std no  2MASS                             (2)
SN2017byz         FUV   15.15  0.02  std no  GALEX                             (1)
SN2017byz         NUV   14.78  0.01  std no  GALEX                             (1)
SN2017byz         u     13.72  0.01  std no  SDSS                              (1)
SN2017byz         g     12.63  0.01  std no  SDSS                              (1)
SN2017byz         r     12.11  0.01  std no  SDSS                              (1)
SN2017byz         i     11.76  0.01  std no  SDSS                              (1)
SN2017byz         z     11.63  0.01  std no  SDSS                              (1)
SN2017byz         J     10.48  0.03  std no  2MASS                             (2)
SN2017byz         H     9.90   0.03  std no  2MASS                             (2)
SN2017byz         Ks    9.56   0.05  std no  2MASS                             (2)
SN2017cat         FUV   17.80  0.06  std no  GALEX                             (3)
SN2017cat         NUV   17.19  0.03  std no  GALEX                             (3)
SN2017cat         g     14.17  0.02  std no  PS1                               (4)
SN2017cat         r     13.53  0.03  std no  PS1                               (4)
SN2017cat         i     13.18  0.02  std no  PS1                               (4)
SN2017cat         z     12.95  0.03  std no  PS1                               (4)
SN2017cat         y     12.86  0.05  std no  PS1                               (4)
SN2017cat         J     11.48  0.03  std no  2MASS                             (5)
SN2017cat         H     10.88  0.03  std no  2MASS                             (5)
SN2017cat         Ks    10.53  0.04  std no  2MASS                             (5)
SN2017cfa         FUV   17.40  0.06  std no  GALEX                             (3)
SN2017cfa         NUV   16.93  0.03  std no  GALEX                             (3)  
SN2017cfa         g     14.56  0.02  std no  PS1                               (4)
SN2017cfa         r     14.03  0.03  std no  PS1                               (4)
SN2017cfa         i     13.77  0.05  std no  PS1                               (4)
SN2017cfa         z     13.61  0.03  std no  PS1                               (4)
SN2017cfa         y     13.42  0.04  std no  PS1                               (4)
SN2017cfa         J     12.37  0.06  std no  2MASS                             (5)
SN2017cfa         H     11.76  0.07  std no  2MASS                             (5)
SN2017cfa         Ks    11.34  0.10  std no  2MASS                             (5)
SN2017cik         FUV   19.42  0.03  std no  GALEX                             (1)
SN2017cik         NUV   18.92  0.01  std no  GALEX                             (1)
SN2017cik         u     17.91  0.08  std no  SDSS                              (1)
SN2017cik         g     16.91  0.06  std no  SDSS                              (1)
SN2017cik         r     16.52  0.02  std no  SDSS                              (1)
SN2017cik         i     16.24  0.01  std no  SDSS                              (1)
SN2017cik         z     16.14  0.05  std no  SDSS                              (1)
SN2017cjb         FUV   15.23  0.02  std no  GALEX                             (1)
SN2017cjb         NUV   14.94  0.01  std no  GALEX                             (1)
SN2017cjb         u     13.91  0.01  std no  SDSS                              (1)
SN2017cjb         g     12.80  0.01  std no  SDSS                              (1)
SN2017cjb         r     12.26  0.01  std no  SDSS                              (1)
SN2017cjb         i     11.98  0.01  std no  SDSS                              (1)
SN2017cjb         z     11.77  0.01  std no  SDSS                              (1)
SN2017cjb         J     10.69  0.03  std no  2MASS                             (2)
SN2017cjb         H     9.99   0.06  std no  2MASS                             (2)
SN2017cjb         Ks    9.87   0.08  std no  2MASS                             (2)
SN2017cjd         FUV   19.03  0.12  std no  GALEX                             (3)
SN2017cjd         NUV   18.38  0.04  std no  GALEX                             (3) 
SN2017cjd         g     16.53  0.01  std no  PS1                               (4)
SN2017cjd         r     16.15  0.01  std no  PS1                               (4)
SN2017cjd         i     15.99  0.02  std no  PS1                               (4)
SN2017cjd         z     15.86  0.02  std no  PS1                               (4)
SN2017cjd         y     15.83  0.04  std no  PS1                               (4)
SN2017cjd         J     14.61  0.31  std no  2MASS                             (2)
SN2017cjd         H     14.26  0.35  std no  2MASS                             (2)
SN2017cjd         Ks    14.17  0.40  std no  2MASS                             (2)
SN2017czd         u     15.19  0.01  std no  SDSS                              (1)
SN2017czd         g     14.33  0.01  std no  SDSS                              (1)
SN2017czd         r     13.98  0.01  std no  SDSS                              (1)
SN2017czd         i     13.80  0.01  std no  SDSS                              (1)
SN2017czd         z     13.76  0.02  std no  SDSS                              (1)
SN2017czd         J     12.75  0.04  std no  2MASS                             (2)
SN2017czd         H     12.31  0.20  std no  2MASS                             (2)
SN2017czd         Ks    11.88  0.19  std no  2MASS                             (2)
SN2017dcc         FUV   18.62  0.09  std no  GALEX                             (3)
SN2017dcc         NUV   18.15  0.03  std no  GALEX                             (3) 
SN2017dcc         g     16.26  0.02  std no  PS1                               (4)
SN2017dcc         r     15.85  0.03  std no  PS1                               (4)
SN2017dcc         i     15.66  0.02  std no  PS1                               (4)
SN2017dcc         z     15.58  0.07  std no  PS1                               (4)
SN2017dcc         y     15.40  0.03  std no  PS1                               (4)
SN2017dcc         J     14.25  0.28  std no  2MASS                             (2)
SN2017dcc         H     14.16  0.40  std no  2MASS                             (2)
SN2017dcc         Ks    13.47  0.40  std no  2MASS                             (2)
SN2017ein         FUV   13.85  0.03  std no  GALEX                             (1)
SN2017ein         NUV   13.22  0.01  std no  GALEX                             (1)
SN2017ein         u     12.19  0.01  std no  SDSS                              (1)
SN2017ein         g     11.01  0.01  std no  SDSS                              (1)
SN2017ein         r     10.50  0.01  std no  SDSS                              (1)
SN2017ein         i     10.20  0.01  std no  SDSS                              (1)
SN2017ein         z     9.99   0.01  std no  SDSS                              (1)
SN2017ein         J     8.67   0.03  std no  2MASS                             (2)
SN2017ein         H     8.12   0.06  std no  2MASS                             (2)
SN2017ein         Ks    7.82   0.06  std no  2MASS                             (2)
SN2017ewx         FUV   17.54  0.11  std no  GALEX                             (1)
SN2017ewx         NUV   16.91  0.03  std no  GALEX                             (1)
SN2017ewx         u     15.17  0.02  std no  SDSS                              (1)
SN2017ewx         g     13.84  0.01  std no  SDSS                              (1)
SN2017ewx         r     13.15  0.01  std no  SDSS                              (1)
SN2017ewx         i     12.79  0.01  std no  SDSS                              (1)
SN2017ewx         z     12.53  0.02  std no  SDSS                              (1)
SN2017ewx         J     11.37  0.03  std no  2MASS                             (2)
SN2017ewx         H     10.64  0.04  std no  2MASS                             (2)
SN2017ewx         Ks    10.31  0.10  std no  2MASS                             (2)
SN2017faa         FUV   17.27  0.13  std no  GALEX                             (1)
SN2017faa         NUV   16.63  0.03  std no  GALEX                             (1)
SN2017faa         u     15.64  0.02  std no  SDSS                              (1)
SN2017faa         g     14.52  0.01  std no  SDSS                              (1)
SN2017faa         r     14.04  0.01  std no  SDSS                              (1)
SN2017faa         i     13.80  0.01  std no  SDSS                              (1)
SN2017faa         z     13.60  0.01  std no  SDSS                              (1)
SN2017faa         J     12.79  0.08  std no  2MASS                             (2)
SN2017faa         H     12.09  0.12  std no  2MASS                             (2)
SN2017faa         Ks    11.84  0.30  std no  2MASS                             (2)
SN2017fek         g     15.34  0.13  std no  PS1                               (4)
SN2017fek         r     14.83  0.14  std no  PS1                               (4)
SN2017fek         i     14.54  0.15  std no  PS1                               (4)
SN2017fek         z     14.43  0.14  std no  PS1                               (4)
SN2017fek         y     14.25  0.16  std no  PS1                               (4)
SN2017fek         J     13.32  0.07  std no  2MASS                             (5)
SN2017fek         H     12.87  0.13  std no  2MASS                             (5)
SN2017fek         Ks    12.55  0.15  std no  2MASS                             (5)
SN2017fem         u     15.48  0.01  std no  SDSS                              (1)
SN2017fem         g     14.48  0.01  std no  SDSS                              (1)
SN2017fem         r     14.10  0.01  std no  SDSS                              (1)
SN2017fem         i     13.90  0.01  std no  SDSS                              (1)
SN2017fem         z     13.75  0.01  std no  SDSS                              (1)
SN2017fem         J     12.62  0.05  std no  2MASS                             (2)
SN2017fem         H     11.95  0.11  std no  2MASS                             (2)
SN2017fem         Ks    11.86  0.16  std no  2MASS                             (2)
SN2017gmr         FUV   12.09  0.01  std no  GALEX                             (1)
SN2017gmr         NUV   11.35  0.01  std no  GALEX                             (1)
SN2017gmr         u     12.34  0.01  std no  SDSS                              (1)
SN2017gmr         g     11.31  0.01  std no  SDSS                              (1)
SN2017gmr         r     10.98  0.01  std no  SDSS                              (1)
SN2017gmr         i     10.50  0.01  std no  SDSS                              (1)
SN2017gmr         z     10.71  0.01  std no  SDSS                              (1)
SN2017gmr         J     9.99   0.32  std no  2MASS                             (2)
SN2017gmr         H     9.50   0.30  std no  2MASS                             (2)
SN2017gmr         Ks    9.25   0.31  std no  2MASS                             (2)
SN2017grn         FUV   17.53  0.01  std no  GALEX                             (1)
SN2017grn         NUV   16.99  0.01  std no  GALEX                             (1)
SN2017grn         u     15.10  0.03  std no  SDSS                              (1)
SN2017grn         g     13.57  0.01  std no  SDSS                              (1)
SN2017grn         r     12.79  0.01  std no  SDSS                              (1)
SN2017grn         i     12.36  0.01  std no  SDSS                              (1)
SN2017grn         z     12.06  0.01  std no  SDSS                              (1)
SN2017grn         J     10.92  0.02  std no  2MASS                             (2)
SN2017grn         H     10.01  0.04  std no  2MASS                             (2)
SN2017grn         Ks    9.92   0.05  std no  2MASS                             (2)
SN2017hca         FUV   18.59  0.10  std no  GALEX                             (3)
SN2017hca         NUV   17.87  0.05  std no  GALEX                             (3) 
SN2017hca         g     15.68  0.03  std no  PS1                               (4)
SN2017hca         r     15.26  0.04  std no  PS1                               (4)
SN2017hca         i     15.00  0.05  std no  PS1                               (4)
SN2017hca         z     14.90  0.04  std no  PS1                               (4)
SN2017hca         y     14.73  0.06  std no  PS1                               (4)
SN2017hca         J     13.83  0.08  std no  2MASS                             (5)
SN2017hca         H     13.15  0.09  std no  2MASS                             (5)
SN2017hca         Ks    12.83  0.16  std no  2MASS                             (5)
SN2017hcc         FUV   18.78  0.07  std no  GALEX                             (3)
SN2017hcc         NUV   18.36  0.04  std no  GALEX                             (3) 
SN2017hcc         g     16.89  0.03  std no  PS1                               (4)
SN2017hcc         r     16.73  0.02  std no  PS1                               (4)
SN2017hcc         i     16.48  0.05  std no  PS1                               (4)
SN2017hcc         z     16.35  0.03  std no  PS1                               (4)
SN2017hcc         y     16.12  0.06  std no  PS1                               (4)
SN2017hcd         FUV   17.49  0.04  std no  GALEX                             (1)
SN2017hcd         NUV   17.33  0.02  std no  GALEX                             (1)
SN2017hcd         u     16.48  0.10  std no  SDSS                              (1)
SN2017hcd         g     15.36  0.01  std no  SDSS                              (1)
SN2017hcd         r     14.92  0.01  std no  SDSS                              (1)
SN2017hcd         i     14.63  0.01  std no  SDSS                              (1)
SN2017hcd         z     14.51  0.03  std no  SDSS                              (1)
SN2017hcd         J     13.38  0.13  std no  2MASS                             (2)
SN2017hcd         H     12.74  0.21  std no  2MASS                             (2)
SN2017hcd         Ks    12.47  0.20  std no  2MASS                             (2)
SN2017hky         FUV   18.71  0.08  std no  GALEX                             (3)
SN2017hky         NUV   18.30  0.05  std no  GALEX                             (3) 
SN2017hky         u     16.98  0.02  std no  SDSS                              (6)
SN2017hky         g     15.68  0.02  std no  PS1                               (4)
SN2017hky         r     15.22  0.02  std no  PS1                               (4)
SN2017hky         i     14.81  0.15  std no  PS1                               (4)
SN2017hky         z     14.71  0.04  std no  PS1                               (4)
SN2017hky         y     14.53  0.07  std no  PS1                               (4)
SN2017hky         J     13.67  0.05  std no  2MASS                             (5)
SN2017hky         H     12.78  0.06  std no  2MASS                             (5)
SN2017hky         Ks    12.78  0.10  std no  2MASS                             (5)
SN2017iro         u     13.61  0.02  std no  SDSS                              (1)
SN2017iro         g     12.49  0.01  std no  SDSS                              (1)
SN2017iro         r     11.96  0.01  std no  SDSS                              (1)
SN2017iro         i     11.67  0.01  std no  SDSS                              (1)
SN2017iro         z     11.45  0.01  std no  SDSS                              (1)
SN2017iro         J     10.37  0.03  std no  2MASS                             (2)
SN2017iro         H     9.74   0.03  std no  2MASS                             (2)
SN2017iro         Ks    9.46   0.04  std no  2MASS                             (2)
SN2017ivu         FUV   15.18  0.06  std no  GALEX                             (1)
SN2017ivu         NUV   14.37  0.01  std no  GALEX                             (1)
SN2017ivu         u     13.14  0.01  std no  SDSS                              (1)
SN2017ivu         g     11.98  0.01  std no  SDSS                              (1)
SN2017ivu         r     11.36  0.01  std no  SDSS                              (1)
SN2017ivu         i     11.02  0.01  std no  SDSS                              (1)
SN2017ivu         z     10.79  0.01  std no  SDSS                              (1)
SN2017ivu         J     9.48   0.03  std no  2MASS                             (2)
SN2017ivu         H     8.80   0.03  std no  2MASS                             (2)
SN2017ivu         Ks    8.51   0.04  std no  2MASS                             (2)
SN2017jbj         FUV   16.41  0.01  std no  GALEX                             (1)
SN2017jbj         NUV   16.06  0.01  std no  GALEX                             (1)
SN2017jbj         u     14.42  0.01  std no  SDSS                              (1)
SN2017jbj         g     13.02  0.01  std no  SDSS                              (1)
SN2017jbj         r     12.29  0.01  std no  SDSS                              (1)
SN2017jbj         i     11.88  0.01  std no  SDSS                              (1)
SN2017jbj         z     11.57  0.01  std no  SDSS                              (1)
SN2017jbj         J     10.23  0.05  std no  2MASS                             (2)
SN2017jbj         H     9.49   0.04  std no  2MASS                             (2)
SN2017jbj         Ks    9.19   0.06  std no  2MASS                             (2)
----------------------------------------------------------------------------------
LGRB
----------------------------------------------------------------------------------
References:
(1)  This work (020903,030329A,031203,060218,111225A,120422A,130702A,150818A,161219B,171205)
(2)  Michałowski et al. (2009)
(3)  Michałowski et al.(2014)
(4)  Castro Cerón et al. (2010)
(5)  Bersier et al. (2006)
(6)  Wainwright et al. (2007)
(7)  Gorosabel et al. (2005)
(8)  Margutti al. (2007)
(9)  Mazzali et al. (2006)
(10) Prochaska et al. (2004)
(11) Wright et al. (2010)
(12) Ovaldsen et al. (2007)
(13) Mirabal al. (2007)
(14) Sollerman et al. (2006)
(15) Hjorth et al. (2012)
(16) Thöne et al. (2008)
(17) Huchra et al. (2012)
(18) Stanway et al. (2015)
(19) Starling et al. (2011)
(20) Niino et al. (2017)
(21) Schulze et al. (2014)
(22) Toy et al. (2016)
(23) Cano et al. (2017)
(24) Mangano et al. (2007)
(25) Michałowski et al. (2015)
(26) Bianchi et al. (2011)
(27) Huchra et al. (2012)
(28) Gal-Yam et al. (2006)
----------------------------------------------------------------------------------
LGRB-SN_980425    FUV   16.234 0.117 AB  yes GALEX                             (2)
LGRB-SN_980425    UVM2  15.824 0.031 AB  yes Swift/UVOT                        (3)
LGRB-SN_980425    NUV   16.019 0.117 AB  yes GALEX                             (2)
LGRB-SN_980425    UVW1  15.768 0.036 AB  yes Swift/UVOT                        (3)
LGRB-SN_980425    U     15.510 0.118 AB  yes Danish_1.54m/DFOSC                (2)
LGRB-SN_980425    B     14.795 -     AB  yes VLT/FORS1                         (2)
LGRB-SN_980425    V     14.569 -     AB  yes VLT/FORS1                         (2)
LGRB-SN_980425    R     14.341 -     AB  yes VLT/FORS1                         (2)
LGRB-SN_980425    I     14.123 -     AB  yes VLT/FORS1                         (2)
LGRB-SN_980425    J     13.931 0.044 AB  yes Various(NTT/SofI,VLT/ISAAC,2MASS) (2)
LGRB-SN_980425    H     14.048 0.060 AB  yes Various(NTT/SofI,VLT/ISAAC,2MASS) (2)
LGRB-SN_980425    Ks    14.375 0.065 AB  yes Various(NTT/SofI,VLT/ISAAC,2MASS) (2)
LGRB-SN_980425    W1    14.816 0.073 AB  yes WISE                              (3)
LGRB-SN_980425    4.5   15.216 0.036 AB  yes Spitzer/IRAC                      (4)
LGRB-SN_980425    W2    15.496 0.133 AB  yes WISE                              (3)
LGRB-SN_020903    B     21.606 0.1   AB  yes Danish_1.54m/DFOSC                (5)
LGRB-SN_020903    V     20.792 0.1   AB  yes Danish_1.54m/DFOSC                (5)
LGRB-SN_020903    F606W 21.0   -     AB  yes HST/WFC3                          (6)
LGRB-SN_020903    R     20.997 0.1   AB  yes Cerro_Tololo4m                    (5)
LGRB-SN_020903    I     20.931 0.1   AB  yes Cerro_Tololo4m                    (5)
LGRB-SN_020903    3.6   22.3   0.3   AB  no  Spitzer/IRAC                      (1)    
LGRB-SN_030329A   U     23.330 0.10  AB  yes NOT/MOSCA                         (7) 
LGRB-SN_030329A   B     23.153 0.07  AB  yes NOT/MOSCA                         (7) 
LGRB-SN_030329A   V     22.767 0.10  AB  yes NOT/MOSCA                         (7) 
LGRB-SN_030329A   C4    22.509 0.04  AB  yes CAHA_2.2m/BUSCA                   (7) 
LGRB-SN_030329A   J     22.398 0.16  AB  yes CAHA_3.5m/Omega-Prime             (7) 
LGRB-SN_030329A   H     22.540 0.24  AB  yes CAHA_3.5m/Omega-Prime             (7) 
LGRB-SN_030329A   3.6   23.71  0.11  AB  no  Spitzer/IRAC                      (1)
LGRB-SN_031203    U     22.31  0.18  AB  no  VLT/FORS2                         (8) 
LGRB-SN_031203    B     22.32  0.05  AB  no  VLT/FORS2                         (8) 
LGRB-SN_031203    V     20.53  0.05  AB  no  VLT/FORS2                         (8) 
LGRB-SN_031203    R     20.44  0.02  AB  no  VLT/FORS2                         (9) 
LGRB-SN_031203    I     19.40  0.04  AB  no  VLT/FORS2                         (9)  
LGRB-SN_031203    N3    18.247 0.02  std no  KeckII/NIRSPEC_SCAM               (10)
LGRB-SN_031203    Kp    18.029 0.02  std no  KeckII/NIRSPEC_SCAM               (10)
LGRB-SN_031203    3.6   18.19  0.01  AB  no  Spitzer/IRAC                      (1)      
LGRB_050826       B     21.378 0.3   AB  yes Danish_1.54m/DFOSC                (12)
LGRB_050826       V     20.59  0.06  AB  yes MDM_2.4m                          (13)
LGRB_050826       R     20.065 0.1   AB  yes Danish_1.54m/DFOSC                (12)
LGRB_050826       I     19.979 0.2   AB  yes Danish_1.54m/DFOSC                (12)
LGRB_050826       Ks    17.70  0.08  std no  P200/WIRC                         (1) 
LGRB-SN_060218    u     20.496 0.15  AB  yes SDSS                              (14)
LGRB-SN_060218    g     19.794 0.04  AB  yes SDSS                              (14)
LGRB-SN_060218    r     19.801 0.03  AB  yes SDSS                              (14)
LGRB-SN_060218    R     19.789 0.01  AB  yes VLT/FORS                          (15)
LGRB-SN_060218    i     19.688 0.04  AB  yes SDSS                              (14)
LGRB-SN_060218    z     19.589 0.13  AB  yes SDSS                              (14)
LGRB-SN_060218    Ks    19.701 0.09  AB  yes VLT/ISAAC                         (15)
LGRB-SN_060218    3.6   20.77  0.02  AB  no  Spitzer/IRAC                      (1)
LGRB-SN_060218    4.5   21.06  0.05  AB  no  Spitzer/IRAC                      (1)    
LGRB_060505       NUV   19.257 0.141 AB  yes GALEX                             (4)  
LGRB_060505       U     19.178 0.049 AB  yes VLT/FORS1                         (16)
LGRB_060505       B     18.771 0.020 AB  yes VLT/FORS1                         (16)
LGRB_060505       V     18.265 0.020 AB  yes VLT/FORS1                         (16)
LGRB_060505       R     18.071 0.020 AB  yes VLT/FORS1                         (16)
LGRB_060505       R     18.031 -     AB  yes VLT/FORS                          (15)
LGRB_060505       I     17.936 0.020 AB  yes VLT/FORS1                         (16)
LGRB_060505       z     17.838 0.079 AB  yes VLT/FORS2                         (16)
LGRB_060505       Ks    17.725 0.040 AB  yes VLT/ISAAC                         (16)
LGRB_060505       W1    15.728 0.047 std no  WISE                              (11)
LGRB_060505       W2    15.496 0.110 std no  WISE                              (11)  
LGRB_060614       U     24.549 0.262 AB  yes Swift/UVOT                        (24)
LGRB_060614       B     23.607 0.125 AB  yes Swift/UVOT                        (24)
LGRB_060614       V     22.744 0.048 AB  yes Swift/UVOT                        (24)
LGRB_060614       R     22.631 0.010 AB  yes VLT/FORS1                         (24)
LGRB_060614       F814W 22.347 -     AB  yes HST/ACS                           (28)
LGRB_060614       Ks    22.175 0.2   AB  yes VLT/ISAAC                         (15)
LGRB_060614       3.6   22.96  0.10  AB  no  Spitzer/IRAC                      (1)
LGRB_080517       FUV   20.811 0.20  AB  yes GALEX                             (18)
LGRB_080517       NUV   20.392 0.16  AB  yes GALEX                             (18)
LGRB_080517       g     18.005 0.06  AB  yes WHT/ACAM                          (18)
LGRB_080517       V     17.575 0.12  AB  yes CRTS                              (18)  
LGRB_080517       r     17.704 0.05  AB  yes WHT/ACAM                          (18)  
LGRB_080517       i     17.434 0.02  AB  yes WHT/ACAM                          (18)  
LGRB_080517       J     15.99  0.14  std no  2MASS                             (1)
LGRB_080517       H     15.73  0.24  std no  2MASS                             (1)
LGRB_080517       Ks    15.02  0.21  std no  2MASS                             (1)
LGRB_080517       W1    17.304 0.04  AB  yes WISE                              (18)
LGRB_080517       W2    17.543 0.05  AB  yes WISE                              (18)
LGRB-SN_100316D   UVW2  18.745 0.066 AB  yes Swift/UVOT                        (19)
LGRB-SN_100316D   UVM2  18.615 0.088 AB  yes Swift/UVOT                        (19)
LGRB-SN_100316D   UVW1  18.739 0.090 AB  yes Swift/UVOT                        (19)
LGRB-SN_100316D   g     18.064 0.03  AB  yes 2.2m_MPG/GROND                    (25)
LGRB-SN_100316D   r     17.824 0.03  AB  yes 2.2m_MPG/GROND                    (25)
LGRB-SN_100316D   i     17.724 0.03  AB  yes 2.2m_MPG/GROND                    (25)
LGRB-SN_100316D   z     17.634 0.04  AB  yes 2.2m_MPG/GROND                    (25)
LGRB-SN_100316D   J     17.465 0.05  AB  yes 2.2m_MPG/GROND                    (25)
LGRB-SN_100316D   H     17.465 0.06  AB  yes 2.2m_MPG/GROND                    (25)
LGRB-SN_100316D   K     17.755 0.09  AB  yes 2.2m_MPG/GROND                    (25)   
LGRB_111225A      B     25.3   0.2   AB  no  Subaru/FOCAS                      (20)
LGRB_111225A      V     24.5   0.1   AB  no  Subaru/FOCAS                      (20)
LGRB_111225A      R     24.7   0.1   AB  no  Subaru/FOCAS                      (20)
LGRB_111225A      I     24.1   0.1   AB  no  Subaru/FOCAS                      (20)
LGRB_111225A      3.6   24.0   0.3   AB  no  Spitzer/IRAC                      (1)    
LGRB-SN_120422A   UVW2  22.575 0.10  AB  yes Swift/UVOT                        (21)
LGRB-SN_120422A   UVM2  22.373 0.10  AB  yes Swift/UVOT                        (21)
LGRB-SN_120422A   UVW1  22.274 0.10  AB  yes Swift/UVOT                        (21)
LGRB-SN_120422A   UVU   22.274 0.20  AB  yes Swift/UVOT                        (21)
LGRB-SN_120422A   u     22.314 0.078 AB  yes NOT/MOSCA                         (21)
LGRB-SN_120422A   g     21.623 0.048 AB  yes 2.2m_MPG/GROND                    (21)
LGRB-SN_120422A   r     21.094 0.039 AB  yes 2.2m_MPG/GROND                    (21)
LGRB-SN_120422A   R     20.964 0.068 AB  yes NOT/MOSCA                         (21)
LGRB-SN_120422A   i     20.994 0.049 AB  yes 2.2m_MPG/GROND                    (21)
LGRB-SN_120422A   I     20.924 0.068 AB  yes NOT/MOSCA                         (21)
LGRB-SN_120422A   z     21.054 0.058 AB  yes 2.2m_MPG/GROND                    (21)
LGRB-SN_120422A   Y     20.953 0.148 AB  yes CAHA/Omega2000                    (21)
LGRB-SN_120422A   J     20.863 0.095 AB  yes UKIRT/WFCAM                       (21)
LGRB-SN_120422A   Kp    20.715 0.195 AB  yes CAHA/Omega2000                    (21)
LGRB-SN_120422A   H     20.744 0.075 AB  yes UKIRT/WFCAM                       (21)
LGRB-SN_120422A   K     20.564 0.105 AB  yes UKIRT/WFCAM                       (21)
LGRB-SN_120422A   J     19.43  0.09  std no  P200/WIRC                         (1) 
LGRB-SN_120422A   Ks    18.50  0.17  std no  P200/WIRC                         (1)
LGRB-SN_120422A   3.6   21.12  0.03  AB  no  Spitzer/IRAC                      (1)      
LGRB-SN_130702A   u     24.50  0.14  AB  no  KeckI/LRIS                        (22)
LGRB-SN_130702A   g     23.66  0.03  AB  no  DCT                               (22)
LGRB-SN_130702A   r     23.15  0.04  AB  no  DCT                               (22)
LGRB-SN_130702A   i     23.03  0.06  AB  no  DCT                               (22)
LGRB-SN_130702A   z     23.02  0.12  AB  no  DCT                               (22)
LGRB-SN_130702A   J     21.72. 0.17  std no  KeckI/MOSFIRE                     (1) 
LGRB-SN_130702A   Ks    21.41  0.45  std no  KeckI/MOSFIRE                     (1)
LGRB-SN_130702A   3.6   23.8   0.3   AB  no  Spitzer/IRAC                      (1)         
LGRB-SN_150518A   u     22.78  0.03  std no  KeckI/LRIS                        (1)
LGRB-SN_150518A   g     22.068 0.139 std no  PS1                               (1)
LGRB-SN_150518A   r     21.431 0.077 std no  PS1                               (1)
LGRB-SN_150518A   i     21.252 0.126 std no  PS1                               (1)
LGRB-SN_150518A   z     20.651 0.109 std no  PS1                               (1)
LGRB-SN_150518A   y     20.798 0.344 std no  PS1                               (1)
LGRB-SN_150518A   J     19.78  0.03  std no  Magellan/FourStar                 (1)
LGRB-SN_150818A   g     22.30  0.16  std no  P60                               (1)
LGRB-SN_150818A   r     22.10  0.20  std no  P60                               (1)
LGRB-SN_150818A   i     21.70  0.20  std no  P60                               (1)
LGRB-SN_150818A   z     > 21.30      std no  P60                               (1)
LGRB-SN_150818A   3.6   21.89  0.05  AB  no  Spitzer/IRAC                      (1)    
LGRB-SN_161219B   g     21.24  0.08  AB  yes PS1                               (23) 
LGRB-SN_161219B   r     20.62  0.07  AB  yes PS1                               (23)
LGRB-SN_161219B   i     20.63  0.08  AB  yes PS1                               (23)
LGRB-SN_161219B   z     20.21  0.12  AB  yes PS1                               (23)
LGRB-SN_161219B   y     20.06  0.26  AB  yes PS1                               (23)
LGRB-SN_161219B   3.6   20.70  0.02  AB  no  Spitzer/IRAC                      (1)      
LGRB-SN_171205    FUV   18.60  0.12  std no  GALEX                             (26)
LGRB-SN_171205    NUV   18.12  0.04  std no  GALEX                             (26)
LGRB-SN_171205    g     15.92  0.01  std no  PS1                               (1)
LGRB-SN_171205    r     15.35  0.01  std no  PS1                               (1)
LGRB-SN_171205    i     15.09  0.01  std no  PS1                               (1)
LGRB-SN_171205    z     14.93  0.01  std no  PS1                               (1)
LGRB-SN_171205    y     14.69  0.03  std no  PS1                               (1)
LGRB-SN_171205    J     13.605 0.096 std no  2MASS                             (27)
LGRB-SN_171205    H     12.958 0.127 std no  2MASS                             (27)
LGRB-SN_171205    Ks    12.331 0.142 std no  2MASS                             (27)
----------------------------------------------------------------------------------
SLSNe (SLSN-I, SLSN-II, possible SLSN-I)
----------------------------------------------------------------------------------
References:
(1) Perley et al. (2016c)
(2) Cutri & et al. (2013)
(3) Cutri & et al. (2014)
(4) Schulze et al. (2018)
(5) Kato et al. (2007)
(6) Rest et al.(2011)
(7) Bianchi et al. (2011)
(8) Nicholl et al. (2014)
(9) Lunnan et al.(2014)
(10) Angus et al. (2016) 
(11) Adami et al. (2006)
(12) Neill et al. (2011)
(13) Lawrence et al. (2007)
(14) Nasa Sloan Atlas; Blanton et al. (2011)
(15) 2MASS extended source catalogue; Huchra et al. (2012)  
----------------------------------------------------------------------------------  
SLSN-I_LSQ12dlf   g     25.49  0.25  AB  no  Magellan/IMACS                    (4)
SLSN-I_LSQ12dlf   i     24.73  0.32  AB  no  Magellan/IMACS                    (4)
SLSN-I_LSQ12dlf   J     24.38  0.31  AB  no  Magellan/FourStar                 (4)
SLSN-I_LSQ12dlf   V     25.04  0.15  AB  no  NTT/EFOSC2                        (8)
SLSN-I_LSQ12dlf   R     24.64  0.11  AB  no  VLT/FORS2                         (4)
SLSN-I_LSQ14an    FUV   21.72  0.39  AB  no  GALEX                             (7)
SLSN-I_LSQ14an    NUV   21.27  0.36  AB  no  GALEX                             (7)
SLSN-I_LSQ14an    B     21.34  0.14  AB  no  CTIO-4m/MOSAIC-2                  (4)
SLSN-I_LSQ14an    V     20.79  0.10  AB  no  CTIO-4m/MOSAIC-2                  (4)
SLSN-I_LSQ14an    V     20.69  0.01  AB  no  Subaru/Suprime-Cam                (4)
SLSN-I_LSQ14an    R     20.47  0.08  AB  no  CTIO-4m/MOSAIC-2                  (4)
SLSN-I_LSQ14an    J     20.66  0.06  AB  no  Magellan/FourStar                 (4)
SLSN-I_LSQ14an    Ks    20.43  0.10  AB  no  Magellan/FourStar                 (4)
SLSN-I_LSQ14an    UVW2  21.78  0.12  AB  no  Swift/UVOT                        (4)
SLSN-I_LSQ14an    UVM2  21.66  0.14  AB  no  Swift/UVOT                        (4)
SLSN-I_LSQ14an    U     21.17  0.14  AB  no  Swift/UVOT                        (4)    
SLSN-I_LSQ14mo    g     24.32  0.06  AB  no  Magellan/IMACS                    (4)
SLSN-I_LSQ14mo    r     23.85  0.14  AB  no  Magellan/IMACS                    (4)
SLSN-I_LSQ14mo    i     23.50  0.08  AB  no  Magellan/IMACS                    (4)
SLSN-I_LSQ14mo    J     23.47  0.12  AB  no  Magellan/FourStar                 (4)
SLSN-I_LSQ14mo    Ks    23.10  0.12  AB  no  Magellan/FourStar                 (4)
SLSN-I_MLS121104  g     22.04  0.16  AB  no  SDSS                              (4)
SLSN-I_MLS121104  r     21.22  0.11  AB  no  SDSS                              (4)
SLSN-I_MLS121104  i     21.32  0.16  AB  no  SDSS                              (4)
SLSN-I_MLS121104  z     20.58  0.32  AB  no  SDSS                              (4)
SLSN-I_MLS121104  J     20.39  0.10  AB  yes Magellan/FourStar                 (9)
SLSN-I_MLS121104  Ks    19.63  0.12  AB  yes Magellan/FourStar                 (9)
SLSN-I_PTF09as    u     23.01  0.06  std no  KeckI/LRIS                        (1)
SLSN-I_PTF09as    g     22.35  0.10  std no  SDSS                              (1)
SLSN-I_PTF09as    r     21.73  0.09  std no  SDSS                              (1)
SLSN-I_PTF09as    i     21.71  0.14  std no  SDSS                              (1)
SLSN-I_PTF09as    z     21.20  0.36  std no  SDSS                              (1)
SLSN-I_PTF09cnd   F390W 24.01  0.05  AB  no  HST/WFC3                          (10)
SLSN-I_PTF09cnd   B     23.90  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF09cnd   g     23.45  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF09cnd   V     23.12  0.04  std no  KeckI/LRIS                        (1)
SLSN-I_PTF09cnd   r     22.87  0.03  AB  yes WHT/ACAM                          (10)
SLSN-I_PTF09cnd   R     22.78  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF09cnd   i     22.76  0.05  std no  KeckI/LRIS                        (1)
SLSN-I_PTF09cnd   J     21.55  0.08  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF09cnd   F160W 22.56  0.12  AB  no  HST/WFC3                          (10)
SLSN-I_PTF09cnd   Ks    20.28  0.15  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF09cnd   3.6   22.95  0.09  AB  no  Spitzer/IRAC                      (1) 
SLSN-I_PTF10aagc  u     22.35  0.04  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10aagc  B     22.07  0.05  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10aagc  g     21.60  0.01  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10aagc  R     20.85  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10aagc  i     20.92  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10aagc  z     20.84  0.07  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10aagc  H     18.89  0.17  std no  P200/WIRC                         (1)
SLSN-I_PTF10aagc  Ks    18.53  0.22  std no  P200/WIRC                         (1)
SLSN-I_PTF10bfz   u     22.54  0.07  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10bfz   B     22.56  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10bfz   R     21.75  0.02  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF10bfz   i     21.80  0.04  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10bfz   J     21.01  0.11  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10bfz   H     20.31  0.15  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10bfz   Ks    19.55  0.21  std no  P200/WIRC                         (1) 
SLSN-I_PTF10cwr   F160W 23.17  0.15  AB  no  HST/WFC3                          (10)
SLSN-I_PTF10cwr   u     23.90  0.08  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10cwr   B     23.87  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10cwr   g     23.53  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10cwr   g     23.64  0.04  AB  no  Gemini-S/GMOS                     (4)
SLSN-I_PTF10cwr   i     22.88  0.05  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10cwr   i     22.94  0.06  AB  no  Gemini-S/GMOS                     (4)
SLSN-I_PTF10cwr   V     23.30  0.04  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10cwr   F390W 23.96  0.04  AB  no  HST/WFC3                          (10)
SLSN-I_PTF10cwr   r     22.93  0.04  AB  no  Gemini-S/GMOS                     (4)
SLSN-I_PTF10cwr   R     22.76  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10cwr   z     23.10  0.08  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10cwr   z     23.25  0.20  AB  no  Gemini-S/GMOS                     (4)
SLSN-I_PTF10cwr   J     21.65  0.19  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10cwr   J     22.92  0.01  AB  yes Magellan/FourStar                 (9)
SLSN-I_PTF10cwr   H     22.20  0.31  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10cwr   Ks    21.17  0.31  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10cwr   3.6   23.50  0.17  std no  Spitzer/IRAC                      (1)
SLSN-I_PTF10hgi   u     23.73  0.20  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10hgi   B     23.15  0.03  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10hgi   g     22.56  0.06  AB  yes Magellan/IMACS                    (9)
SLSN-I_PTF10hgi   g     22.69  0.03  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10hgi   R     21.82  0.19  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10hgi   r     22.05  0.06  AB  no  WHT/ACAM                          (10) 
SLSN-I_PTF10hgi   i     21.75  0.06  AB  yes Magellan/IMACS                    (9)
SLSN-I_PTF10hgi   i     21.96  0.03  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10hgi   z     21.93  0.18  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10hgi   J     21.48  0.08  AB  yes Magellan/FourStar                 (9)
SLSN-I_PTF10hgi   Ks    21.66  0.13  AB  yes Magellan/FourStar                 (9)
SLSN-I_PTF10hgi   3.6   21.75  0.03  AB  no  Spitzer/IRAC                      (1)                
SLSN-I_PTF10hgi   H     21.66  0.32  AB  no  CAHA/Omega2000                    (4)
SLSN-I_PTF10hgi   Js    21.97  0.06  AB  no  VLT/ISAAC                         (4)
SLSN-I_PTF10hgi   Ks    21.74  0.17  AB  no  VLT/ISAAC                         (4)
SLSN-I_PTF10nmn   u     22.93  0.05  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10nmn   g     22.17  0.06  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10nmn   F625W 21.49  0.18  AB  no  HST/WFC3                          (1)
SLSN-I_PTF10nmn   R     21.51  0.04  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10nmn   z     21.46  0.09  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10nmn   J     20.48  0.11  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10nmn   H     19.79  0.20  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10nmn   Ks    19.52  0.12  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10uhf   u     20.33  0.22  std no  SDSS                              (1)
SLSN-I_PTF10uhf   B     20.13  0.10  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF10uhf   g     19.24  0.05  std no  SDSS                              (1)
SLSN-I_PTF10uhf   V     18.88  0.01  std no  KeckI/LRIS                        (1)
SLSN-I_PTF10uhf   r     18.47  0.03  std no  SDSS                              (1)
SLSN-I_PTF10uhf   R     18.23  0.11  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF10uhf   i     18.08  0.02  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF10uhf   z     17.72  0.10  std no  SDSS                              (1)
SLSN-I_PTF10uhf   J     16.52  0.06  std no  P200/WIRC                         (1) 
SLSN-I_PTF10uhf   H     15.66  0.06  std no  P200/WIRC                         (1)
SLSN-I_PTF10uhf   Ks    15.06  0.04  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10uhf   W1    14.93  0.03  std no  WISE                              (2)
SLSN-I_PTF10uhf   W2    14.47  0.04  std no  WISE                              (2) 
SLSN-I_PTF10vwg   g     > 24.73      std no  KeckI/LRIS                        (1)
SLSN-I_PTF10vwg   R     > 23.04      std no  KeckI/LRIS                        (1)
SLSN-I_PTF10vwg   i     > 22.97      std no  KeckI/LRIS                        (1)
SLSN-I_PTF10vwg   J     22.92 0.34   std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF10vwg   Ks    > 20.98      std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF11dij   F336W 23.12  0.03  AB  no  HST/WFC3                          (10)
SLSN-I_PTF11dij   U     22.94  0.08  AB  no  VLT/FORS2                         (4)
SLSN-I_PTF11dij   B     23.05  0.14  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11dij   g     22.82  0.08  std no  KeckI/LRIS                        (1)
SLSN-I_PTF11dij   g     22.49  0.03  AB  no  VLT/FORS2                         (4)
SLSN-I_PTF11dij   R     22.51  0.14  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11dij   R     22.43  0.04  AB  no  VLT/FORS2                         (4)
SLSN-I_PTF11dij   i     22.56  0.02  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11dij   I     22.24  0.06  AB  no  VLT/FORS2                         (4)
SLSN-I_PTF11dij   z     23.42  0.10  std no  KeckI/LRIS                        (1)  
SLSN-I_PTF11dij   zGunn 22.66  0.19  AB  no  VLT/FORS2                         (4)
SLSN-I_PTF11dij   J     22.27  0.17  std no  KeckI/MOSFIRE                     (1) 
SLSN-I_PTF11dij   F160W 23.21  0.14  AB  no  HST/WFC3                          (10)
SLSN-I_PTF11dij   Ks    21.19  0.22  std no  KeckI/MOSFIRE                     (1)
SLSN-I_PTF11dij   Ks    22.19  0.27  AB  no  VLT/HAWK-I                        (4)
SLSN-I_PTF11dij   3.6   23.30  0.22  AB  no  Spitzer/IRAC                      (1)
SLSN-I_PTF11hrq   F225W 20.98  0.27  AB  no  HST/WFC3                          (1) 
SLSN-I_PTF11hrq   F336W 20.65  0.17  AB  no  HST/WFC3                          (1) 
SLSN-I_PTF11hrq   u     20.56  0.2   std no  KeckI/LRIS                        (1)
SLSN-I_PTF11hrq   B     20.22  0.1   std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11hrq   g     19.77  0.06  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11hrq   F625W 19.39  0.07  AB  no  HST/WFC3                          (1) 
SLSN-I_PTF11hrq   i     19.44  0.08  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11hrq   J     18.28  0.08  std no  P200/WIRC                         (1) 
SLSN-I_PTF11hrq   H     17.75  0.08  std no  P200/WIRC                         (1) 
SLSN-I_PTF11hrq   Ks    17.42  0.12  std no  P200/WIRC                         (1) 
SLSN-I_PTF11hrq   W1    17.23  0.14  std no  WISE                              (2)
SLSN-I_PTF11hrq   W2    16.78  0.33  std no  WISE                              (2)
SLSN-I_PTF11rks   u     21.89  0.06  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11rks   B     21.75  0.14  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11rks   g     21.17  0.05  std no  KeckI/LRIS                        (1)
SLSN-I_PTF11rks   R     20.51  0.07  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11rks   i     20.58  0.01  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11rks   z     20.44  0.04  std no  KeckI/LRIS                        (1) 
SLSN-I_PTF11rks   J     19.38  0.05  std no  KeckI/MOSFIRE                     (1) 
SLSN-I_PTF11rks   F160W 20.20  0.08  AB  no  HST/WFC3                          (1) 
SLSN-I_PTF11rks   3.6   20.75  0.04  AB  no  Spitzer/IRAC                      (1)
SLSN-I_PTF11rks   H     20.13  0.09  AB  no  CAHA/Omega2000                    (4)
SLSN-I_PTF12dam   F225W 19.94  0.17  AB  no  HST/WFC3                          (1)
SLSN-I_PTF12dam   F336W 19.87  0.12  AB  no  HST/WFC3                          (1)
SLSN-I_PTF12dam   u     19.84  0.05  std no  SDSS                              (1)
SLSN-I_PTF12dam   g     19.39  0.02  std no  SDSS                              (1)
SLSN-I_PTF12dam   g     19.42  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF12dam   F625W 18.84  0.06  AB  no  HST/WFC3                          (1)
SLSN-I_PTF12dam   r     19.19  0.02  std no  SDSS                              (1)
SLSN-I_PTF12dam   R     19.20  0.02  std no  KeckI/LRIS                        (1)
SLSN-I_PTF12dam   i     18.82  0.02  std no  SDSS                              (1)
SLSN-I_PTF12dam   z     19.26  0.12  std no  SDSS                              (1)
SLSN-I_PTF12dam   3.6   19.23  0.03  AB  no  Spitzer/IRAC                      (1)
SLSN-I_PTF12dam   UVM2  20.19  0.14  AB  no  Swift/UVOT                        (4)
SLSN-I_PTF12dam   UVW1  19.83  0.13  AB  no  Swift/UVOT                        (4)
SLSN-I_PTF12dam   J     18.16  0.05  std no  P200/WIRC                         (1)
SLSN-I_PTF12dam   H     17.85  0.07  std no  P200/WIRC                         (1)
SLSN-I_PTF12dam   Ks    17.06  0.09  std no  P200/WIRC                         (1)
SLSN-I_PTF12dam   Y     19.27  0.06  AB  no  CAHA/Omega2000                    (4)
SLSN-I_PTF12dam   J     19.20  0.06  AB  no  CAHA/Omega2000                    (4)
SLSN-I_PTF12dam   H     19.33  0.09  AB  no  CAHA/Omega2000                    (4)
SLSN-I_PTF12dam   Ks    19.33  0.32  AB  no  CAHA/Omega2000                    (4)
SLSN-I_PTF12dam   W1    16.82  0.10  std no  WISE                              (2)
SLSN-I_SN1999as   F336W 21.15  0.10  AB  no  HST/WFC3                          (10)
SLSN-I_SN1999as   u     21.58  0.30  AB  no  SDSS                              (1)
SLSN-I_SN1999as   g     20.13  0.04  AB  no  SDSS                              (1)
SLSN-I_SN1999as   r     19.63  0.04  AB  no  SDSS                              (1)
SLSN-I_SN1999as   i     19.46  0.05  AB  no  SDSS                              (1)
SLSN-I_SN1999as   z     19.34  0.15  AB  no  SDSS                              (1)
SLSN-I_SN1999as   F160W 19.19  0.03  AB  no  HST/WFC3                          (10)
SLSN-I_SN1999as   J     19.16  0.09  AB  no  CAHA/Omega2000                    (4)
SLSN-I_SN1999as   K     19.49  0.10  AB  no  CAHA/Omega2000                    (4)
SLSN-I_SN1999as   Ks    19.43  0.10  AB  no  Magellan/Fourstar                 (4)
SLSN-I_SN1999as   W1    20.32  0.21  AB  no  WISE                              (2)  
SLSN-I_SN2005ap   F390W 24.32  0.09  AB  no  HST/WFC3                          (10)         
SLSN-I_SN2005ap   B     24.43  0.24  AB  yes CFH12K                            (11)
SLSN-I_SN2005ap   V     23.94  0.24  AB  yes CCFH12K                           (11) 
SLSN-I_SN2005ap   R     23.88  0.24  AB  no  VLT                               (10)
SLSN-I_SN2005ap   R     23.43  0.01  AB  no  Subaru/Suprime-Cam                (4)
SLSN-I_SN2005ap   R     23.66  0.04  AB  yes CFH12K                            (11)
SLSN-I_SN2005ap   r     23.24  0.07  AB  no  WHT                               (10)
SLSN-I_SN2005ap   r     23.67  0.18  AB  no  NOT/ALFOSC                        (4) 
SLSN-I_SN2005ap   i     23.59  0.07  AB  yes MMT/MMTCam                        (9)
SLSN-I_SN2005ap   i     23.65  0.21  AB  no  NOT/ALFOSC                        (4)
SLSN-I_SN2005ap   I     23.51  0.07  AB  yes CFH12K                            (11)
SLSN-I_SN2005ap   F160W 23.48  0.36  AB  no  HST/WFC3                          (10) 
SLSN-I_SN2005ap   J     23.59  0.07  AB  yes Magellan/FourStar                 (9) 
SLSN-I_SN2007bi   F336W 23.83  0.28  AB  no  HST/WFC3                          (10)
SLSN-I_SN2007bi   g     23.34  0.26  AB  no  2.2m_MPG/GROND                    (4)
SLSN-I_SN2007bi   r     22.67  0.15  AB  no  2.2m_MPG/GROND                    (4)
SLSN-I_SN2007bi   r     22.48  0.07  AB  no  NOT/ALFOSC                        (4)
SLSN-I_SN2007bi   F160W 22.07  0.18  AB  no  HST/WFC3                          (10)
SLSN-I_SN2007bi   i     22.71  0.28  AB  no  2.2m_MPG/GROND                    (4)
SLSN-I_SN2007bi   i     22.49  0.10  AB  no  NOT/ALFOSC                        (4)
SLSN-I_SN2007bi   z     22.54  0.19  AB  no  2.2m_MPG/GROND                    (4)
SLSN-I_SN2007bi   z     22.91  0.35  AB  no  Magellan/IMACS                    (4)
SLSN-I_SN2007bi   J     22.87  0.29  AB  no  Magellan/FourStar                 (4)
SLSN-I_SN2007bi   Ks    22.61  0.23  AB  no  Magellan/FourStar                 (4)
SLSN-I_SN2010kd   NUV   22.84  0.53  AB  no  GALEX                             (7)
SLSN-I_SN2010kd   UVU   22.91  0.37  AB  no  Swift/UVOT                        (4)
SLSN-I_SN2010kd   g     22.84  0.05  AB  no  NOT/ALFOSC                        (4)
SLSN-I_SN2010kd   r     22.46  0.03  AB  no  GTC/Osiris                        (4)
SLSN-I_SN2010kd   i     22.55  0.05  AB  no  NOT/ALFOSC                        (4) 
SLSN-I_SN2011ep   NUV   22.54  0.41  AB  no  GALEX                             (7)
SLSN-I_SN2011ep   u     > 21.88      AB  no  SDSS                              (4) 
SLSN-I_SN2011ep   g     22.62  0.23  AB  no  SDSS                              (4)
SLSN-I_SN2011ep   r     22.75  0.35  AB  no  SDSS                              (4)
SLSN-I_SN2011ep   i     > 22.23      AB  no  SDSS                              (4)
SLSN-I_SN2011ep   z     > 20.34      AB  no  SDSS                              (4)
SLSN-I_SN2011kf   F336W 24.51  0.38  AB  no  HST/WFC3                          (10)
SLSN-I_SN2011kf   g     23.74  0.07  AB  yes Magellan/IMACS                    (9)
SLSN-I_SN2011kf   r     23.15  0.12  AB  yes Magellan/IMACS                    (9)
SLSN-I_SN2011kf   i     23.65  0.33  AB  yes MMT/MMTCam                        (9)  
SLSN-I_SN2011kf   F160W 24.06  0.40  AB  no  HST/WFC3                          (10)
SLSN-I_SN2011kf   B     24.22  0.06  AB  no  VLT/FORS2                         (4)
SLSN-I_SN2011kf   R     23.46  0.08  AB  no  VLT/FORS2                         (4)
SLSN-I_SN2011kf   I     23.37  0.14  AB  no  VLT/FORS2                         (4)
SLSN-I_SN2011kf   zGunn 23.45  0.34  AB  no  VLT/FORS2                         (4)
SLSN-I_SN2011kf   J     24.37  0.44  AB  no  VLT/HAWK-I                        (4)
SLSN-I_SN2011kf   Ks    23.95  0.43  AB  no  VLT/HAWK-I                        (4)
SLSN-I_SN2012il   F336W 22.78  0.06  AB  no  HST/WFC3                          (10) 
SLSN-I_SN2012il   g     21.85  0.09  AB  no  SDSS                              (4)
SLSN-I_SN2012il   i     21.62  0.16  AB  no  SDSS                              (4)
SLSN-I_SN2012il   F160W 21.82  0.06  AB  no  HST/WFC3                          (10) 
SLSN-I_SN2012il   r     21.62  0.03  AB  no  Magellan/IMACS                    (4)
SLSN-I_SN2012il   z     21.50  0.35  AB  no  SDSS                              (4)
SLSN-I_SN2012il   J     21.78  0.11  AB  yes Magellan/FourStar                 (9)
SLSN-I_SN2012il   Ks    21.90  0.20  AB  yes Magellan/FourStar                 (9)  
SLSN-I_SN2013dg   g     26.49  0.95  AB  no  Magellan/IMACS                    (4) 
SLSN-I_SN2013dg   r     25.93  0.67  AB  no  Magellan/IMACS                    (4) 
SLSN-I_SN2013dg   i     25.21  0.73  AB  no  Magellan/IMACS                    (4) 
SLSN-I_SN2013dg   J     > 23.74      AB  no  Magellan/FourStar                 (4)
SLSN-I_SN2015bn   NUV   23.62  0.59  AB  no  GALEX                             (7)
SLSN-I_SN2015bn   g     22.42  0.15  AB  no  SDSS                              (4)
SLSN-I_SN2015bn   r     22.81  0.31  AB  no  SDSS                              (4)
SLSN-I_SN2015bn   i     21.74  0.21  AB  no  SDSS                              (4)
SLSN-I_SN2015bn   z     21.09  0.41  AB  no  SDSS                              (4)
SLSN-I_SSS120810  UVM2  23.02  0.17  AB  no  Swift/UVOT                        (4)
SLSN-I_SSS120810  g     22.71  0.10  AB  no  VLT/FORS2                         (4)
SLSN-I_SSS120810  R     22.61  0.06  AB  no  VLT/FORS2                         (4)
SLSN-I_SSS120810  I     22.47  0.07  AB  no  VLT/FORS2                         (4)
SLSN-I_SSS120810  z     22.43  0.14  AB  no  VLT/FORS2                         (4)
SLSN-I_SSS120810  J     23.11  0.14  AB  no  VLT/HAWK-I                        (4)
SLSN-I_SSS120810  Ks    23.38  0.24  AB  no  VLT/HAWK-I                        (4)
----------------------------------------------------------------------------------
SLSN-II_CSS100217 u     18.21  0.01  AB  no  SDSS                              (4)
SLSN-II_CSS100217 g     17.88  0.01  AB  no  SDSS                              (4)
SLSN-II_CSS100217 r     17.65  0.01  AB  no  SDSS                              (4)
SLSN-II_CSS100217 i     17.35  0.01  AB  no  SDSS                              (4)
SLSN-II_CSS100217 z     17.34  0.02  AB  no  SDSS                              (4)
SLSN-II_CSS100217 J     17.34  0.02  AB  no  CAHA/Omega2000                    (4)
SLSN-II_CSS100217 H     17.17  0.08  AB  no  2MASS                             (4)
SLSN-II_CSS100217 UVW2  19.57  0.07  AB  no  Swift/UVOT                        (4)
SLSN-II_CSS100217 UVM2  19.57  0.09  AB  no  Swift/UVOT                        (4)
SLSN-II_CSS100217 UVW1  19.24  0.07  AB  no  Swift/UVOT                        (4)
SLSN-II_CSS121015 g     24.02  0.06  AB  no  Magellan/IMACS                    (4)
SLSN-II_CSS121015 g     23.55  0.44  AB  no  VLT/FORS2                         (4)
SLSN-II_CSS121015 r     23.40  0.05  AB  no  Magellan/IMACS                    (4)
SLSN-II_CSS121015 R     23.33  0.13  AB  no  VLT/FORS2                         (4)
SLSN-II_CSS121015 i     23.24  0.08  AB  no  Magellan/IMACS                    (4)
SLSN-II_CSS121015 J     23.15  0.22  AB  no  Magellan/FourStar                 (4)
SLSN-II_CSS121015 Ks    22.71  0.29  AB  no  VLT/HAWK-I                        (4)        
SLSN-II_PTF10fel  u     21.52  0.42  std no  SDSS                              (1)
SLSN-II_PTF10fel  B     21.46  0.04  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10fel  g     20.75  0.07  std no  SDSS                              (1)
SLSN-II_PTF10fel  V     20.44  0.03  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10fel  r     20.07  0.05  std no  SDSS                              (1)
SLSN-II_PTF10fel  R     20.00  0.09  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10fel  i     19.92  0.05  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10fel  z     19.32  0.17  std no  SDSS                              (1)
SLSN-II_PTF10fel  J     18.46  0.02  std no  KeckI/MOSFIRE                     (1)
SLSN-II_PTF10fel  W1    17.23  0.08  std no  WISE                              (2)
SLSN-II_PTF10fel  W2    16.84  0.20  std no  WISE                              (2)
SLSN-II_PTF10qaf  u     23.29  0.07  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qaf  B     23.28  0.03  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qaf  g     22.64  0.13  std no  SDSS                              (1)
SLSN-II_PTF10qaf  r     21.64  0.09  std no  SDSS                              (1)
SLSN-II_PTF10qaf  R     21.80  0.09  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qaf  i     21.51  0.12  std no  SDSS                              (1)
SLSN-II_PTF10qaf  z     21.35  0.03  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qaf  J     20.16  0.16  std no  KeckI/MOSFIRE                     (1)  
SLSN-II_PTF10qaf  H     19.61  0.05  std no  KeckI/MOSFIRE                     (1)
SLSN-II_PTF10qaf  Ks    19.08  0.21  std no  KeckI/MOSFIRE                     (1)      
SLSN-II_PTF10qwu  u     24.96  0.10  std no  KeckI/LRIS                        (1)  
SLSN-II_PTF10qwu  g     24.43  0.05  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qwu  V     24.13  0.07  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qwu  R     23.98  0.06  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qwu  R     23.88  0.10  std no  Keck/DEIMOS                       (1)
SLSN-II_PTF10qwu  i     23.72  0.08  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10qwu  J     22.62  0.18  std no  KeckI/MOSFIRE                     (1)
SLSN-II_PTF10scc  B     27.05  0.22  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10scc  V     > 26.77      std no  KeckI/LRIS                        (1)
SLSN-II_PTF10scc  R     26.87  0.34  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10scc  i     26.68  0.45  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF10tpz  u     17.89  0.15  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10tpz  B     16.79  0.16  std no  P60                               (1)
SLSN-II_PTF10tpz  g     16.14  0.3   std no  P60                               (1)
SLSN-II_PTF10tpz  r     15.41  0.3   std no  P60                               (1)
SLSN-II_PTF10tpz  i     14.99  0.3   std no  P60                               (1)
SLSN-II_PTF10tpz  z     14.44  0.1   std no  KeckI/LRIS                        (1)
SLSN-II_PTF10tpz  J     13.25  0.10  std no  2MASS                             (1) 
SLSN-II_PTF10tpz  H     12.56  0.10  std no  2MASS                             (1)
SLSN-II_PTF10tpz  Ks    12.04  0.04  std no  2MASS                             (1)
SLSN-II_PTF10tpz  W1    11.910 0.023 std no  WISE                              (3)
SLSN-II_PTF10tpz  W2    11.741 0.025 std no  WISE                              (3)
SLSN-II_PTF10yyc  u     23.27  0.05  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10yyc  B     22.52  0.07  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10yyc  V     21.27  0.05  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10yyc  R     20.64  0.05  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10yyc  i     20.44  0.05  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10yyc  z     20.11  0.05  std no  KeckI/LRIS                        (1)
SLSN-II_PTF10yyc  J     18.97  0.05  std no  P200/WIRC                         (1)
SLSN-II_PTF10yyc  H     18.18  0.05  std no  P200/WIRC                         (1)
SLSN-II_PTF10yyc  Ks    17.63  0.05  std no  P200/WIRC                         (1)
SLSN-II_PTF12gwu  u     25.49  0.33  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12gwu  g     24.60  0.08  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12gwu  R     23.76  0.10  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12gwu  i     24.04  0.14  std no  KeckI/LRIS                        (1)    
SLSN-II_PTF12mkp  g     26.29  0.26  std no  KeckI/LRIS                        (1)
SLSN-II_PTF12mkp  R     25.12  0.27  std no  KeckI/LRIS                        (1)
SLSN-II_PTF12mkp  i     25.40  0.44  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12mue  u     23.90  0.05  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12mue  g     23.14  0.13  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12mue  i     22.43  0.06  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12mue  z     22.35  0.10  std no  KeckI/LRIS                        (1) 
SLSN-II_PTF12mue  Ks    19.51  0.10  std no  KeckI/MOSFIRE                     (1) 
SLSN-II_SN1999bd  F336W 21.85  0.05  AB  no  HST/WFC3                          (10)
SLSN-II_SN1999bd  u     20.56  0.13  AB  no  SDSS                              (4)
SLSN-II_SN1999bd  V     20.21  0.07  AB  no  Subaru/Suprime-Cam                (4) 
SLSN-II_SN1999bd  g     20.52  0.05  AB  no  SDSS                              (4)
SLSN-II_SN1999bd  r     19.81  0.14  AB  no  SDSS                              (12) 
SLSN-II_SN1999bd  r     19.96  0.01  AB  no  Magellan/IMACS                    (4)
SLSN-II_SN1999bd  F160W 18.77  0.01  AB  no  HST/WFC3                          (10) 
SLSN-II_SN1999bd  i     19.42  0.03  AB  no  SDSS                              (4)
SLSN-II_SN1999bd  z     19.19  0.10  AB  no  SDSS                              (4)
SLSN-II_SN1999bd  J     18.88  0.02  AB  no  CAHA/Omega2000                    (4)
SLSN-II_SN1999bd  UVW1  22.06  0.22  AB  no  Swift/UVOT                        (4)
SLSN-II_SN1999bd  W1    16.34  0.09  std no  WISE                              (2)
SLSN-II_SN1999bd  W2    16.24  0.28  std no  WISE                              (2)
SLSN-II_SN2003ma  B     20.84  0.06  AB  no  Blanco/MOSAIC                     (5)
SLSN-II_SN2003ma  I     20.21  0.03  AB  no  Blanco/MOSAIC                     (5)
SLSN-II_SN2003ma  J     19.78  0.11  AB  no  IRSF/SIRIUS                       (6)
SLSN-II_SN2003ma  H     19.86  0.16  AB  no  IRSF/SIRIUS                       (6)
SLSN-II_SN2006gy  F275W 19.855 0.012 AB  no  HST/WFC3                          (10)     
SLSN-II_SN2006gy  u     16.541 0.006 std no  SDSS                              (10) 
SLSN-II_SN2006gy  F390W 15.807 0.015 std no  HST/WFC3                          (10) 
SLSN-II_SN2006gy  g     14.221 0.001 std no  SDSS                              (10) 
SLSN-II_SN2006gy  r     13.207 0.001 std no  SDSS                              (10) 
SLSN-II_SN2006gy  i     12.698 0.001 std no  SDSS                              (10) 
SLSN-II_SN2006gy  z     12.54060.009 std no  SDSS                              (10) 
SLSN-II_SN2006gy  H     10.248 0.001 std no  2MASS                             (10) 
SLSN-II_SN2006gy  J     10.972 0.001 std no  2MASS                             (10) 
SLSN-II_SN2006gy  Ks    9.938  0.001 std no  2MASS                             (10) 
SLSN-II_SN2006gy  W1    9.579  0.001 std no  WISE                              (2)  
SLSN-II_SN2006gy  W2    9.552  0.003 std no  WISE                              (2) 
SLSN-II_SN2006gy  W3    7.869  0.011 std no  WISE                              (2) 
SLSN-II_SN2006gy  W4    5.750  0.004 std no  WISE                              (2) 
SLSN-II_SN2006tf  FUV   22.49  0.19  AB  no  GALEX                             (7)
SLSN-II_SN2006tf  NUV   22.17  0.06  AB  no  GALEX                             (7)
SLSN-II_SN2006tf  u     22.35  0.19  AB  no  VLT/FORS2                         (4)
SLSN-II_SN2006tf  g     21.11  0.02  AB  no  VLT/FORS2                         (4)
SLSN-II_SN2006tf  r     20.90  0.02  AB  no  Magellan/IMACS                    (4)
SLSN-II_SN2006tf  R     20.85  0.03  AB  no  VLT/FORS2                         (4)
SLSN-II_SN2006tf  i     20.85  0.04  AB  no  Magellan/IMACS                    (4)
SLSN-II_SN2006tf  I     20.86  0.05  AB  no  VLT/FORS2                         (4)
SLSN-II_SN2006tf  z     20.72  0.06  AB  no  VLT/FORS2                         (4)
SLSN-II_SN2006tf  J     20.61  0.06  AB  no  VLT/HAWK-I                        (4)
SLSN-II_SN2006tf  Ks    20.43  0.09  AB  no  VLT/HAWK-I                        (4)
SLSN-II_SN2007bw  u     20.51  0.24  AB  no  SDSS                              (4)
SLSN-II_SN2007bw  g     19.20  0.03  AB  no  SDSS                              (4)
SLSN-II_SN2007bw  r     18.76  0.03  AB  no  SDSS                              (4)
SLSN-II_SN2007bw  i     18.60  0.03  AB  no  SDSS                              (4)
SLSN-II_SN2007bw  J     18.49  0.03  AB  no  CAHA/Omega2000                    (4)
SLSN-II_SN2007bw  H     18.20  0.04  AB  no  CAHA/Omega2000                    (4)
SLSN-II_SN2007bw  Ks    18.27  0.07  AB  no  CAHA/Omega2000                    (4)    
SLSN-II_SN2008am  F336W 21.20  0.03  AB  no  HST/WFC3                          (10)
SLSN-II_SN2008am  u     20.86  0.13  AB  no  SDSS                              (4)
SLSN-II_SN2008am  g     20.37  0.04  AB  no  SDSS                              (4)
SLSN-II_SN2008am  r     19.97  0.05  AB  no  SDSS                              (4)
SLSN-II_SN2008am  i     19.65  0.06  AB  no  SDSS                              (4)
SLSN-II_SN2008am  z     19.51  0.22  AB  no  SDSS                              (4)
SLSN-II_SN2008am  F160W 19.48  0.01  AB  no  HST/WFC3                          (10)
SLSN-II_SN2008am  FUV   21.60  0.12  AB  no  GALEX                             (7)
SLSN-II_SN2008am  NUV   21.28  0.08  AB  no  GALEX                             (7)
SLSN-II_SN2008am  Js    19.49  0.06  AB  no  VLT/ISAAC                         (4)
SLSN-II_SN2008am  H     19.38  0.08  AB  no  CAHA/Omega2000                    (4)
SLSN-II_SN2008am  Ks    19.39  0.12  AB  no  VLT/ISAAC                         (4)
SLSN-II_SN2008am  W1    19.70  0.15  AB  no  WISE                              (3)
SLSN-II_SN2008am  Y     19.45  0.06  AB  no  UKIRT/WFCAM                       (13)
SLSN-II_SN2008am  K     19.56  0.15  AB  no  UKIRT/WFCAM                       (13)
SLSN-II_SN2008es  F336W > 25.32      AB  no  HST/WFC3                          (10)
SLSN-II_SN2008es  B     26.96  0.25  std no  Keck/LRIS                         (10)
SLSN-II_SN2008es  F606W 26.41  0.09  AB  no  HST/WFC3                          (10)
SLSN-II_SN2008es  R     25.96  0.20  std no  Keck/LRIS                         (10)
SLSN-II_SN2008es  F160W 26.85  0.40  AB  no  HST/WFC3                          (10)
SLSN-II_SN2008es  g     26.44  0.27  AB  no  GTC/OSIRIS                        (4)
SLSN-II_SN2008fz  F336W 26.72  0.55  AB  no  HST/WFC3                          (10) 
SLSN-II_SN2008fz  R     25.58  0.19  std no  Keck/LRIS                         (10)
SLSN-II_SN2008fz  B     26.17  0.22  std no  Keck/LRIS                         (10)
SLSN-II_SN2008fz  F160W 25.18  0.06  AB  no  HST/WFC3                          (10)
SLSN-II_SN2009nm  u     > 22.86      AB  no  SDSS                              (4) 
SLSN-II_SN2009nm  g     23.00  0.20  AB  no  SDSS                              (4)
SLSN-II_SN2009nm  r     21.96  0.11  AB  no  SDSS                              (4)
SLSN-II_SN2009nm  i     22.12  0.20  AB  no  SDSS                              (4)
SLSN-II_SN2009nm  z     > 21.36      AB  no  SDSS                              (4) 
SLSN-II_SN2013hx  g     24.71  0.45  AB  no  Magellan/IMACS                    (4)
SLSN-II_SN2013hx  r     24.55  0.35  AB  no  Magellan/IMACS                    (4)
SLSN-II_SN2013hx  i     23.54  0.32  AB  no  Magellan/IMACS                    (4)
----------------------------------------------------------------------------------
SLSN-I?_PTF09q    FUV   20.32  0.03  std no  SDSS                              (14) 
SLSN-I?_PTF09q    NUV   19.69  0.01  std no  SDSS                              (14) 
SLSN-I?_PTF09q    u     18.24  0.07  std no  SDSS                              (14) 
SLSN-I?_PTF09q    g     17.20  0.01  std no  SDSS                              (14) 
SLSN-I?_PTF09q    r     16.49  0.01  std no  SDSS                              (14) 
SLSN-I?_PTF09q    i     16.07  0.01  std no  SDSS                              (14) 
SLSN-I?_PTF09q    z     15.89  0.03  std no  SDSS                              (14) 
SLSN-I?_PTF09q    g     17.13  0.05  std no  PS1                               (1) 
SLSN-I?_PTF09q    r     16.54  0.03  std no  PS1                               (1) 
SLSN-I?_PTF09q    i     16.14  0.03  std no  PS1                               (1) 
SLSN-I?_PTF09q    z     15.98  0.03  std no  PS1                               (1) 
SLSN-I?_PTF09q    y     15.74  0.06  std no  PS1                               (1) 
SLSN-I?_PTF09q    J     14.47  0.14  std no  2MASS                             (15)  
SLSN-I?_PTF09q    H     13.75  0.16  std no  2MASS                             (15)  
SLSN-I?_PTF09q    Ks    13.35  0.21  std no  2MASS                             (15)  
SLSN-I?_PTF10gvb  NUV   21.49  0.31  std no  SDSS                              (14) 
SLSN-I?_PTF10gvb  u     21.10  0.22  std no  SDSS                              (1)
SLSN-I?_PTF10gvb  g     20.14  0.07  std no  PS1                               (1) 
SLSN-I?_PTF10gvb  r     19.85  0.07  std no  PS1                               (1) 
SLSN-I?_PTF10gvb  i     19.70  0.09  std no  PS1                               (1) 
SLSN-I?_PTF10gvb  z     19.38  0.12  std no  PS1                               (1) 
SLSN-I?_PTF10gvb  y     19.89  0.33  std no  PS1                               (1) 
SLSN-I?_PTF11mnb  u     20.42  0.09  std no  SDSS                              (1) 
SLSN-I?_PTF11mnb  g     19.43  0.03  std no  PS1                               (1) 
SLSN-I?_PTF11mnb  r     19.19  0.02  std no  PS1                               (1) 
SLSN-I?_PTF11mnb  i     18.95  0.03  std no  PS1                               (1) 
SLSN-I?_PTF11mnb  z     18.82  0.04  std no  PS1                               (1) 
SLSN-I?_PTF11mnb  y     18.86  0.10  std no  PS1                               (1) 
SLSN-I?_PTF12gty  g     > 23.79      std no  PS1                               (1) 
SLSN-I?_PTF12gty  r     > 23.83      std no  PS1                               (1) 
SLSN-I?_PTF12gty  i     23.78  0.24  std no  PS1                               (1) 
SLSN-I?_PTF12gty  z     22.53  0.21  std no  PS1                               (1) 
SLSN-I?_PTF12gty  y     > 23.843     std no  PS1                               (1) 
SLSN-I?_PTF12hni  u     20.16  0.20  std no  SDSS                              (1)
SLSN-I?_PTF12hni  g     19.19  0.01  std no  PS1                               (1) 
SLSN-I?_PTF12hni  r     18.94  0.03  std no  PS1                               (1) 
SLSN-I?_PTF12hni  i     18.87  0.03  std no  PS1                               (1) 
SLSN-I?_PTF12hni  z     18.57  0.03  std no  PS1                               (1) 
SLSN-I?_PTF12hni  y     18.51  0.11  std no  PS1                               (1) 
SLSN-I?_PTF12hni  W1    16.60  0.11  std no  WISE                              (3) 
SLSN-I?_PTF12hni  W2    16.03  0.23  std no  WISE                              (3) 
